Information Propagation in Stochastic Networks

In this paper, a network-based stochastic information propagation model is developed. The information flow is modeled by a probabilistic differential equation system. The numerical solution of these equations leads to the expected number of informed nodes as a function of time and reveals the relationship between the degrees of the nodes and their reception time. The validity of the model is justified by Monte Carlo network simulation through the analysis of information propagation in scale-free and Erdos-Renyi networks. It has been found that the developed model provides more accurate results compared to the widely used network-based SI mean-field model, especially in sparse networks.

==> degree_distributions_poi458.dat <==
degree	simulation_1%	model_1%	simulation_25%	model_25%	simulation_50%	model_50%	simulation_75%	model_75%	simulation_100%	model_100%	median_times
1	0.0146	0.0104	0.0120	0.0119	0.0144	0.0143	0.0189	0.0187	0.0476	0.0409	2.3403
2	0.0552	0.0474	0.0532	0.0526	0.0607	0.0604	0.0738	0.0732	0.1092	0.1077	1.9055
3	0.1132	0.1083	0.1171	0.1166	0.1280	0.1281	0.1446	0.1442	0.1663	0.1674	1.6939
4	0.1669	0.1651	0.1716	0.1724	0.1806	0.1814	0.1909	0.1914	0.1897	0.1921	1.5806
5	0.1855	0.1887	0.1911	0.1913	0.1932	0.1932	0.1922	0.1922	0.1744	0.1759	1.4883
6	0.1700	0.1726	0.1701	0.1698	0.1651	0.1649	0.1557	0.1558	0.1329	0.1342	1.4213
7	0.1300	0.1315	0.1256	0.1257	0.1176	0.1176	0.1057	0.1061	0.0867	0.0877	1.3637
8	0.0805	0.0859	0.0794	0.0798	0.0718	0.0720	0.0621	0.0624	0.0496	0.0502	1.3154
9	0.0454	0.0491	0.0443	0.0443	0.0389	0.0386	0.0324	0.0323	0.0254	0.0255	1.2763
10	0.0222	0.0249	0.0218	0.0219	0.0184	0.0185	0.0149	0.0150	0.0115	0.0117	1.2515
11	0.0116	0.0114	0.0097	0.0097	0.0079	0.0080	0.0063	0.0063	0.0048	0.0049	1.2102

==> degree_distributions_pow275.dat <==
degree	simulation_1%	model_1%	simulation_25%	model_25%	simulation_50%	model_50%	simulation_75%	model_75%	simulation_100%	model_100%	median_times
2	0.3545	0.3255	0.3876	0.3881	0.4426	0.4414	0.4997	0.4990	0.5716	0.5678	1.7081
3	0.1617	0.1589	0.1828	0.1812	0.1956	0.1934	0.2000	0.1977	0.1881	0.1870	1.4330
4	0.0938	0.0957	0.1051	0.1045	0.1054	0.1051	0.0994	0.0989	0.0846	0.0848	1.2880
5	0.0645	0.0645	0.0687	0.0675	0.0652	0.0642	0.0572	0.0563	0.0461	0.0457	1.1796
6	0.0454	0.0468	0.0476	0.0470	0.0427	0.0424	0.0355	0.0351	0.0278	0.0277	1.1182
7	0.0334	0.0357	0.0350	0.0343	0.0300	0.0295	0.0239	0.0234	0.0183	0.0181	1.0566
8	0.0266	0.0282	0.0267	0.0260	0.0217	0.0214	0.0166	0.0163	0.0126	0.0125	1.0097
9	0.0218	0.0229	0.0207	0.0203	0.0162	0.0160	0.0120	0.0119	0.0091	0.0090	0.9776
10	0.0180	0.0190	0.0161	0.0162	0.0122	0.0123	0.0089	0.0089	0.0067	0.0068	0.9447
11	0.0152	0.0161	0.0134	0.0132	0.0097	0.0097	0.0069	0.0069	0.0052	0.0052	0.9112
12	0.0137	0.0138	0.0111	0.0109	0.0079	0.0077	0.0055	0.0054	0.0042	0.0041	0.8937
13	0.0116	0.0120	0.0091	0.0091	0.0063	0.0063	0.0044	0.0043	0.0033	0.0033	0.8580
14	0.0097	0.0105	0.0079	0.0077	0.0053	0.0052	0.0036	0.0035	0.0027	0.0027	0.8396
15	0.0092	0.0093	0.0067	0.0066	0.0044	0.0043	0.0030	0.0029	0.0022	0.0022	0.8205
16	0.0078	0.0083	0.0058	0.0057	0.0037	0.0036	0.0025	0.0025	0.0019	0.0019	0.8008
17	0.0071	0.0074	0.0048	0.0049	0.0030	0.0031	0.0020	0.0021	0.0015	0.0016	0.8008
18	0.0069	0.0067	0.0046	0.0043	0.0028	0.0026	0.0019	0.0018	0.0014	0.0013	0.7804
19	0.0054	0.0061	0.0038	0.0038	0.0023	0.0023	0.0015	0.0015	0.0011	0.0012	0.7593
20	0.0053	0.0056	0.0035	0.0033	0.0021	0.0020	0.0014	0.0013	0.0011	0.0010	0.7593
21	0.0046	0.0051	0.0030	0.0030	0.0018	0.0017	0.0012	0.0012	0.0009	0.0009	0.7396
22	0.0048	0.0047	0.0028	0.0026	0.0016	0.0015	0.0011	0.0010	0.0008	0.0008	0.7346
23	0.0037	0.0043	0.0023	0.0024	0.0013	0.0014	0.0009	0.0009	0.0007	0.0007	0.7244
24	0.0036	0.0040	0.0021	0.0021	0.0012	0.0012	0.0008	0.0008	0.0006	0.0006	0.7137
25	0.0037	0.0037	0.0021	0.0019	0.0012	0.0011	0.0008	0.0007	0.0006	0.0005	0.7082
26	0.0034	0.0035	0.0018	0.0017	0.0010	0.0010	0.0006	0.0006	0.0005	0.0005	0.6969
27	0.0034	0.0033	0.0018	0.0016	0.0010	0.0009	0.0006	0.0006	0.0005	0.0004	0.6912
28	0.0027	0.0031	0.0015	0.0014	0.0008	0.0008	0.0005	0.0005	0.0004	0.0004	0.6826
29	0.0024	0.0029	0.0013	0.0013	0.0007	0.0007	0.0005	0.0005	0.0004	0.0004	0.6736
30	0.0025	0.0027	0.0014	0.0012	0.0007	0.0007	0.0005	0.0004	0.0004	0.0003	0.6674
31	0.0021	0.0026	0.0011	0.0011	0.0006	0.0006	0.0004	0.0004	0.0003	0.0003	0.6611
32	0.0020	0.0024	0.0010	0.0010	0.0005	0.0005	0.0003	0.0004	0.0002	0.0003	0.6514
33	0.0020	0.0023	0.0009	0.0009	0.0005	0.0005	0.0003	0.0003	0.0002	0.0003	0.6449
34	0.0018	0.0022	0.0010	0.0009	0.0005	0.0005	0.0003	0.0003	0.0003	0.0002	0.6415
35	0.0019	0.0021	0.0008	0.0008	0.0004	0.0004	0.0003	0.0003	0.0002	0.0002	0.6346
36	0.0016	0.0020	0.0008	0.0008	0.0004	0.0004	0.0003	0.0003	0.0002	0.0002	0.6276
37	0.0013	0.0019	0.0007	0.0007	0.0004	0.0004	0.0002	0.0002	0.0002	0.0002	0.6205
38	0.0011	0.0018	0.0007	0.0007	0.0003	0.0003	0.0002	0.0002	0.0002	0.0002	0.6167
39	0.0016	0.0017	0.0006	0.0006	0.0003	0.0003	0.0002	0.0002	0.0002	0.0002	0.6130
40	0.0017	0.0016	0.0006	0.0006	0.0003	0.0003	0.0002	0.0002	0.0002	0.0001	0.6055
41	0.0014	0.0015	0.0006	0.0005	0.0003	0.0003	0.0002	0.0002	0.0002	0.0001	0.6017
42	0.0015	0.0015	0.0005	0.0005	0.0003	0.0003	0.0002	0.0002	0.0001	0.0001	0.5979
43	0.0015	0.0014	0.0005	0.0005	0.0003	0.0002	0.0002	0.0002	0.0001	0.0001	0.5939
44	0.0015	0.0014	0.0004	0.0004	0.0002	0.0002	0.0002	0.0002	0.0001	0.0001	0.5859
45	0.0013	0.0013	0.0005	0.0004	0.0002	0.0002	0.0002	0.0001	0.0001	0.0001	0.5817
46	0.0011	0.0013	0.0004	0.0004	0.0002	0.0002	0.0001	0.0001	0.0001	0.0001	0.5773
47	0.0009	0.0012	0.0004	0.0004	0.0002	0.0002	0.0001	0.0001	0.0001	0.0001	0.5731
48	0.0011	0.0012	0.0004	0.0003	0.0002	0.0002	0.0001	0.0001	0.0001	0.0001	0.5687
49	0.0009	0.0011	0.0003	0.0003	0.0002	0.0002	0.0001	0.0001	0.0001	0.0001	0.5642
50	0.0007	0.0011	0.0002	0.0003	0.0001	0.0002	0.0001	0.0001	0.0001	0.0001	0.5642

==> propagation_poi300.dat <==
simulation	model	ratio
0.0000	0.0000	0.000
0.0000	0.0000	0.001
0.0000	0.0000	0.002
0.0000	0.0000	0.003
0.0000	0.0000	0.004
0.0000	0.0000	0.005
0.1062	0.1062	0.006
0.1924	0.1940	0.007
0.2672	0.2689	0.008
0.3326	0.3343	0.009
0.3894	0.3922	0.010
0.4411	0.4442	0.011
0.4889	0.4915	0.012
0.5336	0.5348	0.013
0.5745	0.5747	0.014
0.6117	0.6118	0.015
0.6463	0.6464	0.016
0.6791	0.6788	0.017
0.7095	0.7094	0.018
0.7377	0.7382	0.019
0.7644	0.7656	0.020
0.7903	0.7916	0.021
0.8146	0.8163	0.022
0.8379	0.8400	0.023
0.8605	0.8627	0.024
0.8819	0.8844	0.025
0.9023	0.9053	0.026
0.9219	0.9253	0.027
0.9415	0.9447	0.028
0.9601	0.9634	0.029
0.9781	0.9814	0.030
0.9958	0.9989	0.031
1.0129	1.0158	0.032
1.0296	1.0322	0.033
1.0456	1.0481	0.034
1.0610	1.0636	0.035
1.0762	1.0786	0.036
1.0911	1.0933	0.037
1.1055	1.1075	0.038
1.1195	1.1214	0.039
1.1332	1.1350	0.040
1.1466	1.1482	0.041
1.1596	1.1612	0.042
1.1724	1.1738	0.043
1.1846	1.1861	0.044
1.1970	1.1982	0.045
1.2090	1.2100	0.046
1.2207	1.2216	0.047
1.2320	1.2329	0.048
1.2431	1.2441	0.049
1.2542	1.2550	0.050
1.2651	1.2657	0.051
1.2756	1.2762	0.052
1.2861	1.2865	0.053
1.2963	1.2966	0.054
1.3065	1.3066	0.055
1.3164	1.3163	0.056
1.3260	1.3260	0.057
1.3355	1.3354	0.058
1.3449	1.3447	0.059
1.3540	1.3539	0.060
1.3631	1.3629	0.061
1.3721	1.3718	0.062
1.3805	1.3805	0.063
1.3893	1.3891	0.064
1.3978	1.3976	0.065
1.4064	1.4060	0.066
1.4149	1.4143	0.067
1.4229	1.4224	0.068
1.4311	1.4304	0.069
1.4391	1.4384	0.070
1.4470	1.4462	0.071
1.4547	1.4539	0.072
1.4624	1.4615	0.073
1.4698	1.4690	0.074
1.4773	1.4765	0.075
1.4847	1.4838	0.076
1.4918	1.4911	0.077
1.4991	1.4982	0.078
1.5061	1.5053	0.079
1.5131	1.5123	0.080
1.5201	1.5192	0.081
1.5269	1.5261	0.082
1.5336	1.5329	0.083
1.5404	1.5396	0.084
1.5470	1.5462	0.085
1.5537	1.5527	0.086
1.5602	1.5592	0.087
1.5667	1.5656	0.088
1.5732	1.5720	0.089
1.5796	1.5783	0.090
1.5858	1.5845	0.091
1.5920	1.5907	0.092
1.5983	1.5968	0.093
1.6043	1.6028	0.094
1.6103	1.6088	0.095
1.6164	1.6148	0.096
1.6224	1.6207	0.097
1.6283	1.6265	0.098
1.6342	1.6323	0.099
1.6399	1.6380	0.100
1.6456	1.6437	0.101
1.6513	1.6493	0.102
1.6569	1.6549	0.103
1.6624	1.6604	0.104
1.6679	1.6659	0.105
1.6735	1.6713	0.106
1.6789	1.6767	0.107
1.6844	1.6820	0.108
1.6897	1.6873	0.109
1.6950	1.6926	0.110
1.7002	1.6978	0.111
1.7054	1.7030	0.112
1.7105	1.7081	0.113
1.7155	1.7132	0.114
1.7206	1.7183	0.115
1.7256	1.7233	0.116
1.7306	1.7283	0.117
1.7356	1.7333	0.118
1.7406	1.7382	0.119
1.7455	1.7431	0.120
1.7504	1.7479	0.121
1.7553	1.7527	0.122
1.7601	1.7575	0.123
1.7649	1.7623	0.124
1.7696	1.7670	0.125
1.7743	1.7716	0.126
1.7790	1.7763	0.127
1.7837	1.7809	0.128
1.7882	1.7855	0.129
1.7928	1.7901	0.130
1.7973	1.7946	0.131
1.8018	1.7991	0.132
1.8063	1.8036	0.133
1.8108	1.8080	0.134
1.8152	1.8124	0.135
1.8195	1.8168	0.136
1.8239	1.8212	0.137
1.8283	1.8255	0.138
1.8327	1.8298	0.139
1.8369	1.8341	0.140
1.8411	1.8384	0.141
1.8454	1.8426	0.142
1.8497	1.8468	0.143
1.8540	1.8510	0.144
1.8582	1.8551	0.145
1.8624	1.8593	0.146
1.8666	1.8634	0.147
1.8708	1.8675	0.148
1.8749	1.8716	0.149
1.8790	1.8756	0.150
1.8831	1.8796	0.151
1.8871	1.8836	0.152
1.8910	1.8876	0.153
1.8950	1.8916	0.154
1.8990	1.8955	0.155
1.9028	1.8994	0.156
1.9067	1.9033	0.157
1.9107	1.9072	0.158
1.9146	1.9111	0.159
1.9185	1.9149	0.160
1.9225	1.9187	0.161
1.9263	1.9225	0.162
1.9301	1.9263	0.163
1.9340	1.9301	0.164
1.9377	1.9338	0.165
1.9414	1.9376	0.166
1.9451	1.9413	0.167
1.9489	1.9450	0.168
1.9526	1.9487	0.169
1.9563	1.9523	0.170
1.9600	1.9560	0.171
1.9637	1.9596	0.172
1.9673	1.9632	0.173
1.9709	1.9668	0.174
1.9746	1.9704	0.175
1.9782	1.9739	0.176
1.9818	1.9775	0.177
1.9854	1.9810	0.178
1.9890	1.9845	0.179
1.9926	1.9880	0.180
1.9961	1.9915	0.181
1.9996	1.9950	0.182
2.0032	1.9985	0.183
2.0066	2.0019	0.184
2.0101	2.0053	0.185
2.0135	2.0087	0.186
2.0170	2.0121	0.187
2.0204	2.0155	0.188
2.0239	2.0189	0.189
2.0272	2.0223	0.190
2.0306	2.0256	0.191
2.0339	2.0289	0.192
2.0372	2.0323	0.193
2.0407	2.0356	0.194
2.0440	2.0389	0.195
2.0472	2.0421	0.196
2.0505	2.0454	0.197
2.0538	2.0487	0.198
2.0571	2.0519	0.199
2.0604	2.0551	0.200
2.0638	2.0584	0.201
2.0670	2.0616	0.202
2.0702	2.0648	0.203
2.0734	2.0680	0.204
2.0767	2.0711	0.205
2.0799	2.0743	0.206
2.0832	2.0775	0.207
2.0863	2.0806	0.208
2.0896	2.0837	0.209
2.0928	2.0868	0.210
2.0959	2.0900	0.211
2.0990	2.0930	0.212
2.1022	2.0961	0.213
2.1054	2.0992	0.214
2.1084	2.1023	0.215
2.1117	2.1053	0.216
2.1147	2.1084	0.217
2.1177	2.1114	0.218
2.1209	2.1144	0.219
2.1240	2.1175	0.220
2.1271	2.1205	0.221
2.1301	2.1235	0.222
2.1332	2.1265	0.223
2.1364	2.1294	0.224
2.1394	2.1324	0.225
2.1425	2.1354	0.226
2.1455	2.1383	0.227
2.1485	2.1413	0.228
2.1515	2.1442	0.229
2.1545	2.1471	0.230
2.1575	2.1500	0.231
2.1605	2.1529	0.232
2.1635	2.1558	0.233
2.1665	2.1587	0.234
2.1694	2.1616	0.235
2.1724	2.1645	0.236
2.1753	2.1673	0.237
2.1782	2.1702	0.238
2.1812	2.1731	0.239
2.1841	2.1759	0.240
2.1869	2.1787	0.241
2.1898	2.1816	0.242
2.1927	2.1844	0.243
2.1956	2.1872	0.244
2.1986	2.1900	0.245
2.2015	2.1928	0.246
2.2044	2.1956	0.247
2.2073	2.1983	0.248
2.2102	2.2011	0.249
2.2130	2.2039	0.250
2.2159	2.2066	0.251
2.2186	2.2094	0.252
2.2214	2.2121	0.253
2.2243	2.2149	0.254
2.2271	2.2176	0.255
2.2300	2.2203	0.256
2.2327	2.2230	0.257
2.2355	2.2257	0.258
2.2383	2.2284	0.259
2.2411	2.2311	0.260
2.2439	2.2338	0.261
2.2466	2.2365	0.262
2.2493	2.2392	0.263
2.2520	2.2418	0.264
2.2548	2.2445	0.265
2.2576	2.2472	0.266
2.2604	2.2498	0.267
2.2631	2.2524	0.268
2.2657	2.2551	0.269
2.2685	2.2577	0.270
2.2712	2.2603	0.271
2.2739	2.2630	0.272
2.2767	2.2656	0.273
2.2794	2.2682	0.274
2.2820	2.2708	0.275
2.2847	2.2734	0.276
2.2874	2.2760	0.277
2.2901	2.2785	0.278
2.2927	2.2811	0.279
2.2953	2.2837	0.280
2.2979	2.2863	0.281
2.3006	2.2888	0.282
2.3033	2.2914	0.283
2.3059	2.2939	0.284
2.3085	2.2965	0.285
2.3112	2.2990	0.286
2.3138	2.3016	0.287
2.3165	2.3041	0.288
2.3191	2.3066	0.289
2.3217	2.3091	0.290
2.3242	2.3116	0.291
2.3268	2.3142	0.292
2.3294	2.3167	0.293
2.3320	2.3192	0.294
2.3346	2.3216	0.295
2.3372	2.3241	0.296
2.3398	2.3266	0.297
2.3425	2.3291	0.298
2.3450	2.3316	0.299
2.3475	2.3340	0.300
2.3501	2.3365	0.301
2.3526	2.3390	0.302
2.3551	2.3414	0.303
2.3577	2.3439	0.304
2.3603	2.3463	0.305
2.3629	2.3488	0.306
2.3655	2.3512	0.307
2.3680	2.3536	0.308
2.3705	2.3561	0.309
2.3731	2.3585	0.310
2.3757	2.3609	0.311
2.3782	2.3633	0.312
2.3808	2.3657	0.313
2.3832	2.3682	0.314
2.3857	2.3706	0.315
2.3881	2.3730	0.316
2.3906	2.3754	0.317
2.3930	2.3777	0.318
2.3955	2.3801	0.319
2.3980	2.3825	0.320
2.4005	2.3849	0.321
2.4030	2.3873	0.322
2.4055	2.3896	0.323
2.4079	2.3920	0.324
2.4104	2.3944	0.325
2.4129	2.3967	0.326
2.4154	2.3991	0.327
2.4178	2.4015	0.328
2.4203	2.4038	0.329
2.4228	2.4061	0.330
2.4252	2.4085	0.331
2.4277	2.4108	0.332
2.4301	2.4132	0.333
2.4326	2.4155	0.334
2.4351	2.4178	0.335
2.4376	2.4201	0.336
2.4401	2.4225	0.337
2.4425	2.4248	0.338
2.4449	2.4271	0.339
2.4474	2.4294	0.340
2.4498	2.4317	0.341
2.4522	2.4340	0.342
2.4547	2.4363	0.343
2.4571	2.4386	0.344
2.4596	2.4409	0.345
2.4619	2.4432	0.346
2.4644	2.4455	0.347
2.4668	2.4478	0.348
2.4692	2.4501	0.349
2.4716	2.4523	0.350
2.4741	2.4546	0.351
2.4765	2.4569	0.352
2.4789	2.4592	0.353
2.4812	2.4614	0.354
2.4836	2.4637	0.355
2.4859	2.4660	0.356
2.4884	2.4682	0.357
2.4907	2.4705	0.358
2.4931	2.4727	0.359
2.4955	2.4750	0.360
2.4979	2.4772	0.361
2.5003	2.4795	0.362
2.5027	2.4817	0.363
2.5051	2.4839	0.364
2.5075	2.4862	0.365
2.5099	2.4884	0.366
2.5123	2.4906	0.367
2.5147	2.4929	0.368
2.5170	2.4951	0.369
2.5194	2.4973	0.370
2.5217	2.4995	0.371
2.5240	2.5018	0.372
2.5264	2.5040	0.373
2.5288	2.5062	0.374
2.5312	2.5084	0.375
2.5335	2.5106	0.376
2.5359	2.5128	0.377
2.5383	2.5150	0.378
2.5407	2.5172	0.379
2.5430	2.5194	0.380
2.5453	2.5216	0.381
2.5476	2.5238	0.382
2.5499	2.5260	0.383
2.5523	2.5282	0.384
2.5547	2.5304	0.385
2.5570	2.5326	0.386
2.5594	2.5347	0.387
2.5617	2.5369	0.388
2.5641	2.5391	0.389
2.5664	2.5413	0.390
2.5688	2.5434	0.391
2.5710	2.5456	0.392
2.5734	2.5478	0.393
2.5757	2.5500	0.394
2.5781	2.5521	0.395
2.5804	2.5543	0.396
2.5828	2.5565	0.397
2.5851	2.5586	0.398
2.5875	2.5608	0.399
2.5898	2.5629	0.400
2.5922	2.5651	0.401
2.5945	2.5672	0.402
2.5968	2.5694	0.403
2.5991	2.5715	0.404
2.6015	2.5737	0.405
2.6038	2.5758	0.406
2.6061	2.5780	0.407
2.6084	2.5801	0.408
2.6107	2.5822	0.409
2.6130	2.5844	0.410
2.6153	2.5865	0.411
2.6176	2.5887	0.412
2.6199	2.5908	0.413
2.6223	2.5929	0.414
2.6246	2.5950	0.415
2.6269	2.5972	0.416
2.6292	2.5993	0.417
2.6314	2.6014	0.418
2.6337	2.6035	0.419
2.6361	2.6057	0.420
2.6384	2.6078	0.421
2.6407	2.6099	0.422
2.6430	2.6120	0.423
2.6453	2.6141	0.424
2.6476	2.6163	0.425
2.6500	2.6184	0.426
2.6522	2.6205	0.427
2.6545	2.6226	0.428
2.6568	2.6247	0.429
2.6592	2.6268	0.430
2.6615	2.6289	0.431
2.6638	2.6310	0.432
2.6661	2.6331	0.433
2.6685	2.6352	0.434
2.6708	2.6373	0.435
2.6732	2.6394	0.436
2.6754	2.6415	0.437
2.6777	2.6436	0.438
2.6800	2.6457	0.439
2.6823	2.6478	0.440
2.6847	2.6499	0.441
2.6870	2.6520	0.442
2.6893	2.6541	0.443
2.6916	2.6562	0.444
2.6939	2.6582	0.445
2.6961	2.6603	0.446
2.6984	2.6624	0.447
2.7008	2.6645	0.448
2.7031	2.6666	0.449
2.7053	2.6687	0.450
2.7077	2.6708	0.451
2.7100	2.6728	0.452
2.7122	2.6749	0.453
2.7145	2.6770	0.454
2.7168	2.6791	0.455
2.7190	2.6811	0.456
2.7213	2.6832	0.457
2.7235	2.6853	0.458
2.7258	2.6874	0.459
2.7281	2.6894	0.460
2.7303	2.6915	0.461
2.7326	2.6936	0.462
2.7350	2.6957	0.463
2.7372	2.6977	0.464
2.7395	2.6998	0.465
2.7418	2.7019	0.466
2.7441	2.7039	0.467
2.7463	2.7060	0.468
2.7487	2.7081	0.469
2.7509	2.7101	0.470
2.7533	2.7122	0.471
2.7555	2.7143	0.472
2.7578	2.7163	0.473
2.7602	2.7184	0.474
2.7625	2.7204	0.475
2.7648	2.7225	0.476
2.7672	2.7246	0.477
2.7695	2.7266	0.478
2.7718	2.7287	0.479
2.7741	2.7307	0.480
2.7764	2.7328	0.481
2.7787	2.7348	0.482
2.7811	2.7369	0.483
2.7834	2.7390	0.484
2.7857	2.7410	0.485
2.7880	2.7431	0.486
2.7903	2.7451	0.487
2.7926	2.7472	0.488
2.7950	2.7492	0.489
2.7973	2.7513	0.490
2.7997	2.7533	0.491
2.8020	2.7554	0.492
2.8043	2.7574	0.493
2.8066	2.7595	0.494
2.8090	2.7615	0.495
2.8113	2.7636	0.496
2.8135	2.7656	0.497
2.8158	2.7677	0.498
2.8182	2.7697	0.499
2.8205	2.7718	0.500
2.8228	2.7738	0.501
2.8251	2.7759	0.502
2.8274	2.7779	0.503
2.8298	2.7800	0.504
2.8321	2.7820	0.505
2.8345	2.7841	0.506
2.8368	2.7861	0.507
2.8392	2.7882	0.508
2.8416	2.7902	0.509
2.8439	2.7923	0.510
2.8463	2.7943	0.511
2.8487	2.7964	0.512
2.8510	2.7984	0.513
2.8533	2.8005	0.514
2.8557	2.8025	0.515
2.8581	2.8045	0.516
2.8605	2.8066	0.517
2.8628	2.8086	0.518
2.8652	2.8107	0.519
2.8676	2.8127	0.520
2.8699	2.8148	0.521
2.8722	2.8168	0.522
2.8746	2.8189	0.523
2.8769	2.8209	0.524
2.8793	2.8230	0.525
2.8817	2.8250	0.526
2.8841	2.8271	0.527
2.8865	2.8291	0.528
2.8889	2.8311	0.529
2.8913	2.8332	0.530
2.8937	2.8352	0.531
2.8961	2.8373	0.532
2.8985	2.8393	0.533
2.9008	2.8414	0.534
2.9032	2.8434	0.535
2.9056	2.8455	0.536
2.9080	2.8475	0.537
2.9103	2.8496	0.538
2.9127	2.8516	0.539
2.9152	2.8537	0.540
2.9175	2.8557	0.541
2.9199	2.8578	0.542
2.9222	2.8598	0.543
2.9247	2.8619	0.544
2.9270	2.8639	0.545
2.9294	2.8660	0.546
2.9317	2.8680	0.547
2.9341	2.8701	0.548
2.9365	2.8721	0.549
2.9389	2.8742	0.550
2.9414	2.8762	0.551
2.9437	2.8783	0.552
2.9461	2.8803	0.553
2.9485	2.8824	0.554
2.9509	2.8844	0.555
2.9533	2.8865	0.556
2.9557	2.8885	0.557
2.9582	2.8906	0.558
2.9606	2.8927	0.559
2.9631	2.8947	0.560
2.9655	2.8968	0.561
2.9679	2.8988	0.562
2.9703	2.9009	0.563
2.9728	2.9029	0.564
2.9752	2.9050	0.565
2.9776	2.9071	0.566
2.9801	2.9091	0.567
2.9825	2.9112	0.568
2.9850	2.9132	0.569
2.9875	2.9153	0.570
2.9900	2.9174	0.571
2.9925	2.9194	0.572
2.9950	2.9215	0.573
2.9974	2.9236	0.574
2.9999	2.9256	0.575
3.0024	2.9277	0.576
3.0049	2.9298	0.577
3.0074	2.9318	0.578
3.0099	2.9339	0.579
3.0125	2.9360	0.580
3.0149	2.9380	0.581
3.0174	2.9401	0.582
3.0199	2.9422	0.583
3.0224	2.9443	0.584
3.0249	2.9463	0.585
3.0275	2.9484	0.586
3.0300	2.9505	0.587
3.0325	2.9526	0.588
3.0350	2.9546	0.589
3.0375	2.9567	0.590
3.0400	2.9588	0.591
3.0426	2.9609	0.592
3.0451	2.9630	0.593
3.0477	2.9651	0.594
3.0502	2.9671	0.595
3.0527	2.9692	0.596
3.0552	2.9713	0.597
3.0578	2.9734	0.598
3.0603	2.9755	0.599
3.0628	2.9776	0.600
3.0654	2.9797	0.601
3.0679	2.9818	0.602
3.0704	2.9839	0.603
3.0730	2.9859	0.604
3.0756	2.9880	0.605
3.0781	2.9901	0.606
3.0807	2.9922	0.607
3.0833	2.9943	0.608
3.0859	2.9964	0.609
3.0885	2.9985	0.610
3.0911	3.0006	0.611
3.0937	3.0027	0.612
3.0963	3.0049	0.613
3.0989	3.0070	0.614
3.1015	3.0091	0.615
3.1041	3.0112	0.616
3.1067	3.0133	0.617
3.1094	3.0154	0.618
3.1120	3.0175	0.619
3.1147	3.0196	0.620
3.1173	3.0218	0.621
3.1199	3.0239	0.622
3.1225	3.0260	0.623
3.1252	3.0281	0.624
3.1278	3.0302	0.625
3.1305	3.0324	0.626
3.1331	3.0345	0.627
3.1358	3.0366	0.628
3.1386	3.0387	0.629
3.1413	3.0409	0.630
3.1440	3.0430	0.631
3.1466	3.0451	0.632
3.1494	3.0473	0.633
3.1521	3.0494	0.634
3.1548	3.0516	0.635
3.1575	3.0537	0.636
3.1601	3.0558	0.637
3.1628	3.0580	0.638
3.1656	3.0601	0.639
3.1684	3.0623	0.640
3.1711	3.0644	0.641
3.1740	3.0666	0.642
3.1767	3.0687	0.643
3.1794	3.0709	0.644
3.1822	3.0731	0.645
3.1850	3.0752	0.646
3.1878	3.0774	0.647
3.1905	3.0795	0.648
3.1934	3.0817	0.649
3.1961	3.0839	0.650
3.1989	3.0861	0.651
3.2016	3.0882	0.652
3.2044	3.0904	0.653
3.2072	3.0926	0.654
3.2100	3.0948	0.655
3.2128	3.0969	0.656
3.2156	3.0991	0.657
3.2185	3.1013	0.658
3.2214	3.1035	0.659
3.2243	3.1057	0.660
3.2271	3.1079	0.661
3.2300	3.1101	0.662
3.2328	3.1123	0.663
3.2357	3.1145	0.664
3.2385	3.1167	0.665
3.2414	3.1189	0.666
3.2443	3.1211	0.667
3.2472	3.1233	0.668
3.2501	3.1255	0.669
3.2530	3.1277	0.670
3.2559	3.1299	0.671
3.2587	3.1321	0.672
3.2616	3.1343	0.673
3.2646	3.1366	0.674
3.2676	3.1388	0.675
3.2705	3.1410	0.676
3.2734	3.1432	0.677
3.2764	3.1455	0.678
3.2793	3.1477	0.679
3.2823	3.1499	0.680
3.2853	3.1522	0.681
3.2884	3.1544	0.682
3.2914	3.1567	0.683
3.2944	3.1589	0.684
3.2974	3.1612	0.685
3.3005	3.1634	0.686
3.3035	3.1657	0.687
3.3065	3.1679	0.688
3.3096	3.1702	0.689
3.3126	3.1725	0.690
3.3157	3.1747	0.691
3.3187	3.1770	0.692
3.3218	3.1793	0.693
3.3249	3.1816	0.694
3.3280	3.1838	0.695
3.3311	3.1861	0.696
3.3343	3.1884	0.697
3.3375	3.1907	0.698
3.3407	3.1930	0.699
3.3439	3.1953	0.700
3.3470	3.1976	0.701
3.3502	3.1999	0.702
3.3534	3.2022	0.703
3.3565	3.2045	0.704
3.3597	3.2068	0.705
3.3629	3.2091	0.706
3.3661	3.2114	0.707
3.3693	3.2138	0.708
3.3726	3.2161	0.709
3.3758	3.2184	0.710
3.3790	3.2207	0.711
3.3823	3.2231	0.712
3.3855	3.2254	0.713
3.3888	3.2277	0.714
3.3920	3.2301	0.715
3.3953	3.2324	0.716
3.3985	3.2348	0.717
3.4018	3.2371	0.718
3.4052	3.2395	0.719
3.4086	3.2419	0.720
3.4119	3.2442	0.721
3.4152	3.2466	0.722
3.4185	3.2490	0.723
3.4219	3.2514	0.724
3.4253	3.2537	0.725
3.4286	3.2561	0.726
3.4319	3.2585	0.727
3.4354	3.2609	0.728
3.4388	3.2633	0.729
3.4423	3.2657	0.730
3.4458	3.2681	0.731
3.4492	3.2705	0.732
3.4527	3.2729	0.733
3.4562	3.2753	0.734
3.4597	3.2778	0.735
3.4631	3.2802	0.736
3.4667	3.2826	0.737
3.4703	3.2851	0.738
3.4737	3.2875	0.739
3.4774	3.2899	0.740
3.4810	3.2924	0.741
3.4845	3.2948	0.742
3.4881	3.2973	0.743
3.4917	3.2997	0.744
3.4954	3.3022	0.745
3.4990	3.3047	0.746
3.5027	3.3072	0.747
3.5064	3.3096	0.748
3.5101	3.3121	0.749
3.5137	3.3146	0.750
3.5175	3.3171	0.751
3.5212	3.3196	0.752
3.5249	3.3221	0.753
3.5286	3.3246	0.754
3.5324	3.3271	0.755
3.5361	3.3296	0.756
3.5400	3.3321	0.757
3.5438	3.3347	0.758
3.5477	3.3372	0.759
3.5516	3.3397	0.760
3.5554	3.3423	0.761
3.5594	3.3448	0.762
3.5634	3.3474	0.763
3.5673	3.3499	0.764
3.5712	3.3525	0.765
3.5752	3.3551	0.766
3.5791	3.3576	0.767
3.5831	3.3602	0.768
3.5871	3.3628	0.769
3.5910	3.3654	0.770
3.5951	3.3680	0.771
3.5992	3.3706	0.772
3.6034	3.3732	0.773
3.6075	3.3758	0.774
3.6116	3.3784	0.775
3.6158	3.3810	0.776
3.6200	3.3837	0.777
3.6242	3.3863	0.778
3.6284	3.3889	0.779
3.6326	3.3916	0.780
3.6368	3.3942	0.781
3.6410	3.3969	0.782
3.6454	3.3996	0.783
3.6497	3.4022	0.784
3.6541	3.4049	0.785
3.6584	3.4076	0.786
3.6626	3.4103	0.787
3.6670	3.4130	0.788
3.6714	3.4157	0.789
3.6758	3.4184	0.790
3.6802	3.4211	0.791
3.6847	3.4238	0.792
3.6892	3.4266	0.793
3.6936	3.4293	0.794
3.6981	3.4320	0.795
3.7026	3.4348	0.796
3.7071	3.4376	0.797
3.7117	3.4403	0.798
3.7163	3.4431	0.799
3.7210	3.4459	0.800
3.7257	3.4486	0.801
3.7303	3.4514	0.802
3.7350	3.4542	0.803
3.7397	3.4570	0.804
3.7445	3.4599	0.805
3.7492	3.4627	0.806
3.7540	3.4655	0.807
3.7589	3.4683	0.808
3.7637	3.4712	0.809
3.7687	3.4740	0.810
3.7735	3.4769	0.811
3.7785	3.4798	0.812
3.7834	3.4826	0.813
3.7885	3.4855	0.814
3.7934	3.4884	0.815
3.7986	3.4913	0.816
3.8038	3.4942	0.817
3.8089	3.4971	0.818
3.8141	3.5001	0.819
3.8192	3.5030	0.820
3.8244	3.5059	0.821
3.8295	3.5089	0.822
3.8347	3.5118	0.823
3.8399	3.5148	0.824
3.8453	3.5178	0.825
3.8506	3.5208	0.826
3.8561	3.5238	0.827
3.8615	3.5268	0.828
3.8671	3.5298	0.829
3.8726	3.5328	0.830
3.8781	3.5358	0.831
3.8838	3.5389	0.832
3.8894	3.5419	0.833
3.8951	3.5450	0.834
3.9009	3.5481	0.835
3.9068	3.5511	0.836
3.9126	3.5542	0.837
3.9184	3.5573	0.838
3.9243	3.5604	0.839
3.9304	3.5636	0.840
3.9364	3.5667	0.841
3.9422	3.5698	0.842
3.9482	3.5730	0.843
3.9542	3.5761	0.844
3.9603	3.5793	0.845
3.9664	3.5825	0.846
3.9726	3.5857	0.847
3.9789	3.5889	0.848
3.9852	3.5921	0.849
3.9915	3.5953	0.850
3.9978	3.5986	0.851
4.0042	3.6018	0.852
4.0110	3.6051	0.853
4.0175	3.6084	0.854
4.0242	3.6116	0.855
4.0309	3.6149	0.856
4.0375	3.6182	0.857
4.0443	3.6216	0.858
4.0513	3.6249	0.859
4.0584	3.6282	0.860
4.0651	3.6316	0.861
4.0722	3.6350	0.862
4.0792	3.6384	0.863
4.0863	3.6418	0.864
4.0935	3.6452	0.865
4.1008	3.6486	0.866
4.1081	3.6520	0.867
4.1154	3.6555	0.868
4.1228	3.6589	0.869
4.1304	3.6624	0.870
4.1381	3.6659	0.871
4.1457	3.6694	0.872
4.1533	3.6729	0.873
4.1612	3.6765	0.874
4.1691	3.6800	0.875
4.1771	3.6836	0.876
4.1852	3.6872	0.877
4.1931	3.6907	0.878
4.2010	3.6944	0.879
4.2090	3.6980	0.880
4.2173	3.7016	0.881
4.2257	3.7053	0.882
4.2342	3.7089	0.883
4.2428	3.7126	0.884
4.2515	3.7163	0.885
4.2603	3.7200	0.886
4.2691	3.7238	0.887
4.2780	3.7275	0.888
4.2871	3.7313	0.889
4.2962	3.7351	0.890
4.3053	3.7389	0.891
4.3146	3.7427	0.892
4.3240	3.7466	0.893
4.3333	3.7504	0.894
4.3430	3.7543	0.895
4.3528	3.7582	0.896
4.3627	3.7621	0.897
4.3728	3.7660	0.898
4.3831	3.7700	0.899
4.3933	3.7739	0.900
4.4039	3.7779	0.901
4.4144	3.7819	0.902
4.4247	3.7860	0.903
4.4355	3.7900	0.904
4.4462	3.7941	0.905
4.4573	3.7982	0.906
4.4683	3.8023	0.907
4.4798	3.8064	0.908
4.4913	3.8106	0.909
4.5029	3.8147	0.910
4.5150	3.8189	0.911
4.5273	3.8232	0.912
4.5397	3.8274	0.913
4.5521	3.8317	0.914
4.5647	3.8360	0.915
4.5775	3.8403	0.916
4.5904	3.8446	0.917
4.6037	3.8490	0.918
4.6170	3.8533	0.919
4.6304	3.8577	0.920
4.6447	3.8622	0.921
4.6590	3.8666	0.922
4.6733	3.8711	0.923
4.6883	3.8756	0.924
4.7033	3.8802	0.925
4.7181	3.8847	0.926
4.7333	3.8893	0.927
4.7491	3.8939	0.928
4.7652	3.8986	0.929
4.7813	3.9033	0.930
4.7980	3.9080	0.931
4.8148	3.9127	0.932
4.8321	3.9174	0.933
4.8496	3.9222	0.934
4.8676	3.9271	0.935
4.8858	3.9319	0.936
4.9045	3.9368	0.937
4.9236	3.9417	0.938
4.9434	3.9466	0.939
4.9635	3.9516	0.940
4.9837	3.9566	0.941
5.0046	3.9617	0.942
5.0262	3.9667	0.943
5.0484	3.9719	0.944
5.0711	3.9770	0.945
5.0944	3.9822	0.946
5.1179	3.9874	0.947
5.1418	3.9926	0.948
5.1662	3.9979	0.949
5.1920	4.0032	0.950
5.2183	4.0086	0.951
5.2464	4.0140	0.952
5.2748	4.0194	0.953
5.3033	4.0249	0.954
5.3340	4.0304	0.955
5.3649	4.0360	0.956
5.3970	4.0416	0.957
5.4302	4.0472	0.958
5.4643	4.0529	0.959
5.5003	4.0586	0.960
5.5366	4.0644	0.961
5.5765	4.0702	0.962
5.6173	4.0761	0.963
5.6596	4.0820	0.964
5.7043	4.0879	0.965
5.7510	4.0939	0.966
5.7993	4.0999	0.967
5.8480	4.1060	0.968
5.9005	4.1122	0.969
5.9583	4.1184	0.970
6.0194	4.1246	0.971
6.0849	4.1309	0.972
6.1548	4.1372	0.973
6.2246	4.1436	0.974
6.3022	4.1500	0.975
6.3883	4.1565	0.976
6.4856	4.1631	0.977
6.5859	4.1697	0.978
6.6836	4.1763	0.979
6.8007	4.1830	0.980
6.9112	4.1898	0.981
7.0439	4.1966	0.982
7.1636	4.2035	0.983
7.3116	4.2105	0.984
7.4283	4.2175	0.985
7.5740	4.2245	0.986
7.7261	4.2316	0.987
7.8614	4.2388	0.988
7.9780	4.2460	0.989
8.1855	4.2533	0.990
8.2750	4.2607	0.991
8.4994	4.2681	0.992
8.5068	4.2756	0.993
8.8629	4.2832	0.994
8.7288	4.2908	0.995
9.2510	4.2985	0.996
8.8759	4.3062	0.997
9.5459	4.3140	0.998
8.6552	4.3219	0.999
9.9255	4.3298	1.000

==> propagation_poi396.dat <==
simulation	model	SI_time	ratio
0.0000	0.0000	0.0000	0.000
0.0000	0.0000	0.0000	0.001
0.0000	0.0000	0.0000	0.002
0.0000	0.0000	0.0000	0.003
0.0000	0.0000	0.0000	0.004
0.0000	0.0000	0.0000	0.005
0.0685	0.0685	0.0407	0.006
0.1270	0.1257	0.0748	0.007
0.1765	0.1747	0.1039	0.008
0.2202	0.2176	0.1295	0.009
0.2586	0.2558	0.1523	0.010
0.2927	0.2902	0.1728	0.011
0.3248	0.3216	0.1914	0.012
0.3525	0.3503	0.2086	0.013
0.3789	0.3768	0.2244	0.014
0.4041	0.4015	0.2391	0.015
0.4282	0.4246	0.2529	0.016
0.4498	0.4462	0.2658	0.017
0.4704	0.4666	0.2780	0.018
0.4892	0.4859	0.2895	0.019
0.5073	0.5042	0.3005	0.020
0.5245	0.5216	0.3108	0.021
0.5410	0.5382	0.3208	0.022
0.5567	0.5540	0.3302	0.023
0.5718	0.5692	0.3393	0.024
0.5862	0.5837	0.3480	0.025
0.6003	0.5977	0.3564	0.026
0.6136	0.6112	0.3644	0.027
0.6265	0.6242	0.3722	0.028
0.6391	0.6367	0.3797	0.029
0.6512	0.6488	0.3870	0.030
0.6630	0.6605	0.3940	0.031
0.6742	0.6719	0.4008	0.032
0.6852	0.6829	0.4074	0.033
0.6960	0.6936	0.4138	0.034
0.7067	0.7040	0.4201	0.035
0.7169	0.7141	0.4261	0.036
0.7265	0.7239	0.4320	0.037
0.7362	0.7335	0.4378	0.038
0.7457	0.7429	0.4434	0.039
0.7547	0.7520	0.4488	0.040
0.7637	0.7609	0.4542	0.041
0.7723	0.7696	0.4594	0.042
0.7808	0.7781	0.4645	0.043
0.7893	0.7864	0.4695	0.044
0.7972	0.7945	0.4744	0.045
0.8053	0.8024	0.4792	0.046
0.8132	0.8102	0.4838	0.047
0.8209	0.8178	0.4884	0.048
0.8282	0.8253	0.4929	0.049
0.8357	0.8327	0.4973	0.050
0.8431	0.8399	0.5017	0.051
0.8501	0.8469	0.5059	0.052
0.8573	0.8539	0.5101	0.053
0.8642	0.8607	0.5142	0.054
0.8710	0.8674	0.5182	0.055
0.8780	0.8739	0.5222	0.056
0.8845	0.8804	0.5261	0.057
0.8910	0.8868	0.5299	0.058
0.8975	0.8930	0.5337	0.059
0.9036	0.8992	0.5374	0.060
0.9096	0.9053	0.5411	0.061
0.9158	0.9112	0.5447	0.062
0.9217	0.9171	0.5483	0.063
0.9276	0.9229	0.5518	0.064
0.9333	0.9286	0.5552	0.065
0.9392	0.9343	0.5586	0.066
0.9447	0.9398	0.5620	0.067
0.9502	0.9453	0.5653	0.068
0.9558	0.9507	0.5686	0.069
0.9613	0.9560	0.5718	0.070
0.9667	0.9613	0.5750	0.071
0.9720	0.9665	0.5781	0.072
0.9772	0.9716	0.5812	0.073
0.9824	0.9767	0.5843	0.074
0.9874	0.9817	0.5873	0.075
0.9924	0.9866	0.5903	0.076
0.9975	0.9915	0.5932	0.077
1.0023	0.9963	0.5962	0.078
1.0071	1.0011	0.5991	0.079
1.0119	1.0058	0.6019	0.080
1.0166	1.0105	0.6047	0.081
1.0212	1.0151	0.6075	0.082
1.0258	1.0196	0.6103	0.083
1.0304	1.0241	0.6130	0.084
1.0350	1.0286	0.6157	0.085
1.0394	1.0330	0.6184	0.086
1.0437	1.0374	0.6211	0.087
1.0480	1.0417	0.6237	0.088
1.0525	1.0459	0.6263	0.089
1.0568	1.0502	0.6289	0.090
1.0610	1.0544	0.6314	0.091
1.0651	1.0585	0.6339	0.092
1.0692	1.0626	0.6364	0.093
1.0734	1.0667	0.6389	0.094
1.0775	1.0707	0.6414	0.095
1.0816	1.0747	0.6438	0.096
1.0858	1.0787	0.6462	0.097
1.0898	1.0826	0.6486	0.098
1.0936	1.0865	0.6510	0.099
1.0975	1.0903	0.6533	0.100
1.1014	1.0941	0.6556	0.101
1.1052	1.0979	0.6579	0.102
1.1089	1.1017	0.6602	0.103
1.1126	1.1054	0.6625	0.104
1.1164	1.1091	0.6647	0.105
1.1201	1.1127	0.6670	0.106
1.1237	1.1163	0.6692	0.107
1.1275	1.1199	0.6714	0.108
1.1311	1.1235	0.6736	0.109
1.1346	1.1270	0.6757	0.110
1.1382	1.1305	0.6779	0.111
1.1417	1.1340	0.6800	0.112
1.1452	1.1375	0.6821	0.113
1.1486	1.1409	0.6842	0.114
1.1521	1.1443	0.6863	0.115
1.1556	1.1477	0.6884	0.116
1.1590	1.1510	0.6904	0.117
1.1623	1.1544	0.6925	0.118
1.1656	1.1577	0.6945	0.119
1.1688	1.1609	0.6965	0.120
1.1721	1.1642	0.6985	0.121
1.1754	1.1674	0.7005	0.122
1.1786	1.1706	0.7025	0.123
1.1818	1.1738	0.7044	0.124
1.1851	1.1770	0.7064	0.125
1.1883	1.1801	0.7083	0.126
1.1915	1.1832	0.7102	0.127
1.1946	1.1863	0.7121	0.128
1.1978	1.1894	0.7140	0.129
1.2009	1.1925	0.7159	0.130
1.2039	1.1955	0.7178	0.131
1.2069	1.1985	0.7196	0.132
1.2099	1.2015	0.7215	0.133
1.2130	1.2045	0.7233	0.134
1.2159	1.2075	0.7251	0.135
1.2189	1.2104	0.7270	0.136
1.2218	1.2134	0.7288	0.137
1.2247	1.2163	0.7306	0.138
1.2276	1.2192	0.7323	0.139
1.2305	1.2220	0.7341	0.140
1.2333	1.2249	0.7359	0.141
1.2362	1.2277	0.7376	0.142
1.2391	1.2306	0.7394	0.143
1.2419	1.2334	0.7411	0.144
1.2447	1.2362	0.7429	0.145
1.2475	1.2389	0.7446	0.146
1.2503	1.2417	0.7463	0.147
1.2531	1.2444	0.7480	0.148
1.2558	1.2472	0.7497	0.149
1.2586	1.2499	0.7513	0.150
1.2613	1.2526	0.7530	0.151
1.2640	1.2553	0.7547	0.152
1.2667	1.2579	0.7563	0.153
1.2694	1.2606	0.7580	0.154
1.2721	1.2632	0.7596	0.155
1.2748	1.2659	0.7613	0.156
1.2775	1.2685	0.7629	0.157
1.2801	1.2711	0.7645	0.158
1.2829	1.2737	0.7661	0.159
1.2855	1.2762	0.7677	0.160
1.2881	1.2788	0.7693	0.161
1.2908	1.2813	0.7709	0.162
1.2934	1.2839	0.7725	0.163
1.2959	1.2864	0.7740	0.164
1.2985	1.2889	0.7756	0.165
1.3011	1.2914	0.7772	0.166
1.3036	1.2939	0.7787	0.167
1.3061	1.2964	0.7803	0.168
1.3087	1.2988	0.7818	0.169
1.3112	1.3013	0.7833	0.170
1.3136	1.3037	0.7848	0.171
1.3162	1.3061	0.7864	0.172
1.3186	1.3086	0.7879	0.173
1.3210	1.3110	0.7894	0.174
1.3235	1.3134	0.7909	0.175
1.3259	1.3157	0.7924	0.176
1.3283	1.3181	0.7939	0.177
1.3307	1.3205	0.7953	0.178
1.3331	1.3228	0.7968	0.179
1.3355	1.3252	0.7983	0.180
1.3379	1.3275	0.7997	0.181
1.3402	1.3298	0.8012	0.182
1.3426	1.3321	0.8026	0.183
1.3449	1.3345	0.8041	0.184
1.3472	1.3367	0.8055	0.185
1.3496	1.3390	0.8070	0.186
1.3518	1.3413	0.8084	0.187
1.3542	1.3436	0.8098	0.188
1.3565	1.3458	0.8112	0.189
1.3588	1.3481	0.8126	0.190
1.3611	1.3503	0.8141	0.191
1.3634	1.3525	0.8155	0.192
1.3656	1.3548	0.8169	0.193
1.3678	1.3570	0.8183	0.194
1.3701	1.3592	0.8196	0.195
1.3724	1.3614	0.8210	0.196
1.3745	1.3635	0.8224	0.197
1.3768	1.3657	0.8238	0.198
1.3790	1.3679	0.8251	0.199
1.3812	1.3700	0.8265	0.200
1.3834	1.3722	0.8279	0.201
1.3857	1.3743	0.8292	0.202
1.3878	1.3765	0.8306	0.203
1.3901	1.3786	0.8319	0.204
1.3922	1.3807	0.8333	0.205
1.3943	1.3828	0.8346	0.206
1.3965	1.3849	0.8359	0.207
1.3987	1.3870	0.8373	0.208
1.4008	1.3891	0.8386	0.209
1.4030	1.3912	0.8399	0.210
1.4051	1.3933	0.8412	0.211
1.4072	1.3954	0.8425	0.212
1.4094	1.3974	0.8438	0.213
1.4115	1.3995	0.8452	0.214
1.4136	1.4015	0.8465	0.215
1.4156	1.4036	0.8478	0.216
1.4178	1.4056	0.8490	0.217
1.4198	1.4076	0.8503	0.218
1.4219	1.4096	0.8516	0.219
1.4240	1.4116	0.8529	0.220
1.4261	1.4136	0.8542	0.221
1.4282	1.4156	0.8555	0.222
1.4303	1.4176	0.8567	0.223
1.4323	1.4196	0.8580	0.224
1.4343	1.4216	0.8593	0.225
1.4364	1.4236	0.8605	0.226
1.4384	1.4255	0.8618	0.227
1.4404	1.4275	0.8630	0.228
1.4424	1.4295	0.8643	0.229
1.4444	1.4314	0.8655	0.230
1.4464	1.4334	0.8668	0.231
1.4484	1.4353	0.8680	0.232
1.4504	1.4372	0.8693	0.233
1.4524	1.4391	0.8705	0.234
1.4544	1.4411	0.8717	0.235
1.4563	1.4430	0.8729	0.236
1.4583	1.4449	0.8742	0.237
1.4603	1.4468	0.8754	0.238
1.4622	1.4487	0.8766	0.239
1.4641	1.4506	0.8778	0.240
1.4661	1.4525	0.8790	0.241
1.4680	1.4543	0.8802	0.242
1.4700	1.4562	0.8815	0.243
1.4719	1.4581	0.8827	0.244
1.4739	1.4599	0.8839	0.245
1.4759	1.4618	0.8851	0.246
1.4778	1.4637	0.8863	0.247
1.4797	1.4655	0.8875	0.248
1.4816	1.4674	0.8886	0.249
1.4834	1.4692	0.8898	0.250
1.4853	1.4710	0.8910	0.251
1.4872	1.4729	0.8922	0.252
1.4891	1.4747	0.8934	0.253
1.4910	1.4765	0.8946	0.254
1.4929	1.4783	0.8957	0.255
1.4947	1.4801	0.8969	0.256
1.4966	1.4819	0.8981	0.257
1.4984	1.4837	0.8992	0.258
1.5002	1.4855	0.9004	0.259
1.5021	1.4873	0.9016	0.260
1.5040	1.4891	0.9027	0.261
1.5058	1.4909	0.9039	0.262
1.5076	1.4926	0.9050	0.263
1.5094	1.4944	0.9062	0.264
1.5112	1.4962	0.9073	0.265
1.5130	1.4980	0.9085	0.266
1.5148	1.4997	0.9096	0.267
1.5166	1.5015	0.9108	0.268
1.5184	1.5032	0.9119	0.269
1.5202	1.5050	0.9131	0.270
1.5220	1.5067	0.9142	0.271
1.5238	1.5084	0.9153	0.272
1.5257	1.5102	0.9165	0.273
1.5275	1.5119	0.9176	0.274
1.5293	1.5136	0.9187	0.275
1.5310	1.5154	0.9199	0.276
1.5328	1.5171	0.9210	0.277
1.5347	1.5188	0.9221	0.278
1.5365	1.5205	0.9232	0.279
1.5382	1.5222	0.9243	0.280
1.5400	1.5239	0.9255	0.281
1.5418	1.5256	0.9266	0.282
1.5435	1.5273	0.9277	0.283
1.5453	1.5290	0.9288	0.284
1.5471	1.5307	0.9299	0.285
1.5488	1.5324	0.9310	0.286
1.5506	1.5340	0.9321	0.287
1.5524	1.5357	0.9332	0.288
1.5541	1.5374	0.9343	0.289
1.5559	1.5390	0.9354	0.290
1.5576	1.5407	0.9365	0.291
1.5594	1.5424	0.9376	0.292
1.5611	1.5440	0.9387	0.293
1.5629	1.5457	0.9398	0.294
1.5646	1.5473	0.9409	0.295
1.5663	1.5490	0.9420	0.296
1.5681	1.5506	0.9431	0.297
1.5698	1.5523	0.9442	0.298
1.5715	1.5539	0.9453	0.299
1.5732	1.5555	0.9463	0.300
1.5749	1.5572	0.9474	0.301
1.5766	1.5588	0.9485	0.302
1.5783	1.5604	0.9496	0.303
1.5800	1.5620	0.9507	0.304
1.5816	1.5637	0.9517	0.305
1.5833	1.5653	0.9528	0.306
1.5850	1.5669	0.9539	0.307
1.5867	1.5685	0.9550	0.308
1.5884	1.5701	0.9560	0.309
1.5900	1.5717	0.9571	0.310
1.5917	1.5733	0.9582	0.311
1.5934	1.5749	0.9592	0.312
1.5951	1.5765	0.9603	0.313
1.5968	1.5781	0.9614	0.314
1.5985	1.5797	0.9624	0.315
1.6002	1.5813	0.9635	0.316
1.6019	1.5828	0.9645	0.317
1.6036	1.5844	0.9656	0.318
1.6052	1.5860	0.9667	0.319
1.6069	1.5876	0.9677	0.320
1.6085	1.5891	0.9688	0.321
1.6102	1.5907	0.9698	0.322
1.6119	1.5923	0.9709	0.323
1.6135	1.5938	0.9719	0.324
1.6152	1.5954	0.9730	0.325
1.6169	1.5970	0.9740	0.326
1.6185	1.5985	0.9751	0.327
1.6202	1.6001	0.9761	0.328
1.6219	1.6016	0.9772	0.329
1.6235	1.6032	0.9782	0.330
1.6251	1.6047	0.9793	0.331
1.6267	1.6062	0.9803	0.332
1.6284	1.6078	0.9813	0.333
1.6300	1.6093	0.9824	0.334
1.6316	1.6109	0.9834	0.335
1.6332	1.6124	0.9845	0.336
1.6349	1.6139	0.9855	0.337
1.6365	1.6154	0.9865	0.338
1.6382	1.6170	0.9876	0.339
1.6398	1.6185	0.9886	0.340
1.6414	1.6200	0.9896	0.341
1.6430	1.6215	0.9907	0.342
1.6447	1.6230	0.9917	0.343
1.6463	1.6246	0.9927	0.344
1.6479	1.6261	0.9937	0.345
1.6495	1.6276	0.9948	0.346
1.6511	1.6291	0.9958	0.347
1.6527	1.6306	0.9968	0.348
1.6543	1.6321	0.9979	0.349
1.6559	1.6336	0.9989	0.350
1.6575	1.6351	0.9999	0.351
1.6591	1.6366	1.0009	0.352
1.6607	1.6381	1.0019	0.353
1.6623	1.6396	1.0030	0.354
1.6639	1.6410	1.0040	0.355
1.6655	1.6425	1.0050	0.356
1.6671	1.6440	1.0060	0.357
1.6687	1.6455	1.0070	0.358
1.6702	1.6470	1.0081	0.359
1.6718	1.6485	1.0091	0.360
1.6735	1.6499	1.0101	0.361
1.6750	1.6514	1.0111	0.362
1.6767	1.6529	1.0121	0.363
1.6782	1.6543	1.0131	0.364
1.6798	1.6558	1.0142	0.365
1.6813	1.6573	1.0152	0.366
1.6829	1.6587	1.0162	0.367
1.6844	1.6602	1.0172	0.368
1.6860	1.6617	1.0182	0.369
1.6875	1.6631	1.0192	0.370
1.6891	1.6646	1.0202	0.371
1.6907	1.6660	1.0212	0.372
1.6923	1.6675	1.0222	0.373
1.6938	1.6689	1.0232	0.374
1.6954	1.6704	1.0243	0.375
1.6971	1.6718	1.0253	0.376
1.6986	1.6733	1.0263	0.377
1.7001	1.6747	1.0273	0.378
1.7016	1.6762	1.0283	0.379
1.7032	1.6776	1.0293	0.380
1.7047	1.6790	1.0303	0.381
1.7063	1.6805	1.0313	0.382
1.7078	1.6819	1.0323	0.383
1.7094	1.6833	1.0333	0.384
1.7109	1.6848	1.0343	0.385
1.7124	1.6862	1.0353	0.386
1.7139	1.6876	1.0363	0.387
1.7155	1.6891	1.0373	0.388
1.7170	1.6905	1.0383	0.389
1.7186	1.6919	1.0393	0.390
1.7201	1.6933	1.0403	0.391
1.7217	1.6948	1.0413	0.392
1.7232	1.6962	1.0423	0.393
1.7248	1.6976	1.0433	0.394
1.7263	1.6990	1.0443	0.395
1.7279	1.7004	1.0453	0.396
1.7294	1.7018	1.0463	0.397
1.7310	1.7032	1.0473	0.398
1.7325	1.7047	1.0483	0.399
1.7340	1.7061	1.0493	0.400
1.7356	1.7075	1.0503	0.401
1.7371	1.7089	1.0513	0.402
1.7386	1.7103	1.0523	0.403
1.7402	1.7117	1.0533	0.404
1.7417	1.7131	1.0543	0.405
1.7432	1.7145	1.0553	0.406
1.7448	1.7159	1.0563	0.407
1.7463	1.7173	1.0573	0.408
1.7478	1.7187	1.0582	0.409
1.7493	1.7201	1.0592	0.410
1.7509	1.7215	1.0602	0.411
1.7524	1.7229	1.0612	0.412
1.7539	1.7242	1.0622	0.413
1.7554	1.7256	1.0632	0.414
1.7570	1.7270	1.0642	0.415
1.7585	1.7284	1.0652	0.416
1.7601	1.7298	1.0662	0.417
1.7616	1.7312	1.0672	0.418
1.7631	1.7326	1.0682	0.419
1.7647	1.7339	1.0692	0.420
1.7662	1.7353	1.0702	0.421
1.7677	1.7367	1.0712	0.422
1.7693	1.7381	1.0722	0.423
1.7708	1.7395	1.0731	0.424
1.7723	1.7408	1.0741	0.425
1.7738	1.7422	1.0751	0.426
1.7753	1.7436	1.0761	0.427
1.7769	1.7449	1.0771	0.428
1.7784	1.7463	1.0781	0.429
1.7799	1.7477	1.0791	0.430
1.7814	1.7491	1.0801	0.431
1.7829	1.7504	1.0811	0.432
1.7844	1.7518	1.0821	0.433
1.7859	1.7532	1.0831	0.434
1.7875	1.7545	1.0841	0.435
1.7890	1.7559	1.0851	0.436
1.7905	1.7572	1.0861	0.437
1.7921	1.7586	1.0870	0.438
1.7936	1.7600	1.0880	0.439
1.7951	1.7613	1.0890	0.440
1.7966	1.7627	1.0900	0.441
1.7981	1.7640	1.0910	0.442
1.7997	1.7654	1.0920	0.443
1.8012	1.7667	1.0930	0.444
1.8027	1.7681	1.0940	0.445
1.8042	1.7695	1.0950	0.446
1.8057	1.7708	1.0960	0.447
1.8072	1.7722	1.0970	0.448
1.8088	1.7735	1.0980	0.449
1.8103	1.7749	1.0990	0.450
1.8118	1.7762	1.1000	0.451
1.8134	1.7776	1.1010	0.452
1.8149	1.7789	1.1020	0.453
1.8164	1.7803	1.1029	0.454
1.8179	1.7816	1.1039	0.455
1.8194	1.7829	1.1049	0.456
1.8209	1.7843	1.1059	0.457
1.8225	1.7856	1.1069	0.458
1.8240	1.7870	1.1079	0.459
1.8255	1.7883	1.1089	0.460
1.8270	1.7896	1.1099	0.461
1.8285	1.7910	1.1109	0.462
1.8301	1.7923	1.1119	0.463
1.8315	1.7937	1.1129	0.464
1.8330	1.7950	1.1139	0.465
1.8346	1.7963	1.1149	0.466
1.8361	1.7977	1.1159	0.467
1.8376	1.7990	1.1169	0.468
1.8391	1.8003	1.1179	0.469
1.8407	1.8017	1.1189	0.470
1.8422	1.8030	1.1199	0.471
1.8437	1.8043	1.1209	0.472
1.8452	1.8057	1.1219	0.473
1.8467	1.8070	1.1229	0.474
1.8482	1.8083	1.1239	0.475
1.8497	1.8097	1.1249	0.476
1.8513	1.8110	1.1259	0.477
1.8528	1.8123	1.1269	0.478
1.8543	1.8136	1.1279	0.479
1.8558	1.8150	1.1289	0.480
1.8573	1.8163	1.1299	0.481
1.8588	1.8176	1.1309	0.482
1.8604	1.8189	1.1319	0.483
1.8618	1.8203	1.1330	0.484
1.8634	1.8216	1.1340	0.485
1.8649	1.8229	1.1350	0.486
1.8664	1.8242	1.1360	0.487
1.8680	1.8256	1.1370	0.488
1.8695	1.8269	1.1380	0.489
1.8710	1.8282	1.1390	0.490
1.8725	1.8295	1.1400	0.491
1.8740	1.8308	1.1410	0.492
1.8755	1.8322	1.1420	0.493
1.8770	1.8335	1.1430	0.494
1.8786	1.8348	1.1441	0.495
1.8801	1.8361	1.1451	0.496
1.8816	1.8374	1.1461	0.497
1.8832	1.8388	1.1471	0.498
1.8847	1.8401	1.1481	0.499
1.8862	1.8414	1.1491	0.500
1.8878	1.8427	1.1502	0.501
1.8893	1.8440	1.1512	0.502
1.8908	1.8453	1.1522	0.503
1.8924	1.8466	1.1532	0.504
1.8939	1.8480	1.1542	0.505
1.8954	1.8493	1.1552	0.506
1.8969	1.8506	1.1563	0.507
1.8985	1.8519	1.1573	0.508
1.9000	1.8532	1.1583	0.509
1.9015	1.8545	1.1593	0.510
1.9030	1.8558	1.1604	0.511
1.9046	1.8571	1.1614	0.512
1.9062	1.8585	1.1624	0.513
1.9077	1.8598	1.1634	0.514
1.9092	1.8611	1.1645	0.515
1.9108	1.8624	1.1655	0.516
1.9123	1.8637	1.1665	0.517
1.9138	1.8650	1.1675	0.518
1.9154	1.8663	1.1686	0.519
1.9169	1.8676	1.1696	0.520
1.9185	1.8689	1.1706	0.521
1.9200	1.8702	1.1717	0.522
1.9216	1.8715	1.1727	0.523
1.9231	1.8728	1.1737	0.524
1.9247	1.8742	1.1748	0.525
1.9262	1.8755	1.1758	0.526
1.9277	1.8768	1.1768	0.527
1.9293	1.8781	1.1779	0.528
1.9309	1.8794	1.1789	0.529
1.9324	1.8807	1.1800	0.530
1.9339	1.8820	1.1810	0.531
1.9355	1.8833	1.1821	0.532
1.9370	1.8846	1.1831	0.533
1.9386	1.8859	1.1841	0.534
1.9402	1.8872	1.1852	0.535
1.9417	1.8885	1.1862	0.536
1.9433	1.8898	1.1873	0.537
1.9449	1.8911	1.1883	0.538
1.9464	1.8924	1.1894	0.539
1.9479	1.8937	1.1904	0.540
1.9495	1.8950	1.1915	0.541
1.9511	1.8963	1.1925	0.542
1.9527	1.8976	1.1936	0.543
1.9542	1.8990	1.1946	0.544
1.9558	1.9003	1.1957	0.545
1.9574	1.9016	1.1968	0.546
1.9589	1.9029	1.1978	0.547
1.9605	1.9042	1.1989	0.548
1.9620	1.9055	1.1999	0.549
1.9636	1.9068	1.2010	0.550
1.9652	1.9081	1.2021	0.551
1.9668	1.9094	1.2031	0.552
1.9683	1.9107	1.2042	0.553
1.9700	1.9120	1.2053	0.554
1.9716	1.9133	1.2063	0.555
1.9732	1.9146	1.2074	0.556
1.9747	1.9159	1.2085	0.557
1.9763	1.9172	1.2095	0.558
1.9779	1.9185	1.2106	0.559
1.9795	1.9198	1.2117	0.560
1.9811	1.9211	1.2128	0.561
1.9827	1.9224	1.2138	0.562
1.9842	1.9237	1.2149	0.563
1.9858	1.9250	1.2160	0.564
1.9874	1.9263	1.2171	0.565
1.9890	1.9276	1.2182	0.566
1.9906	1.9289	1.2193	0.567
1.9922	1.9302	1.2203	0.568
1.9938	1.9315	1.2214	0.569
1.9953	1.9328	1.2225	0.570
1.9970	1.9342	1.2236	0.571
1.9986	1.9355	1.2247	0.572
2.0002	1.9368	1.2258	0.573
2.0018	1.9381	1.2269	0.574
2.0034	1.9394	1.2280	0.575
2.0051	1.9407	1.2291	0.576
2.0067	1.9420	1.2302	0.577
2.0083	1.9433	1.2313	0.578
2.0099	1.9446	1.2324	0.579
2.0115	1.9459	1.2335	0.580
2.0131	1.9472	1.2346	0.581
2.0147	1.9485	1.2357	0.582
2.0164	1.9498	1.2368	0.583
2.0180	1.9511	1.2379	0.584
2.0196	1.9524	1.2390	0.585
2.0212	1.9537	1.2402	0.586
2.0228	1.9550	1.2413	0.587
2.0245	1.9564	1.2424	0.588
2.0261	1.9577	1.2435	0.589
2.0277	1.9590	1.2446	0.590
2.0293	1.9603	1.2457	0.591
2.0309	1.9616	1.2469	0.592
2.0325	1.9629	1.2480	0.593
2.0342	1.9642	1.2491	0.594
2.0358	1.9655	1.2503	0.595
2.0374	1.9668	1.2514	0.596
2.0391	1.9681	1.2525	0.597
2.0407	1.9694	1.2537	0.598
2.0424	1.9708	1.2548	0.599
2.0440	1.9721	1.2559	0.600
2.0457	1.9734	1.2571	0.601
2.0473	1.9747	1.2582	0.602
2.0490	1.9760	1.2594	0.603
2.0507	1.9773	1.2605	0.604
2.0523	1.9786	1.2617	0.605
2.0540	1.9799	1.2628	0.606
2.0557	1.9813	1.2640	0.607
2.0573	1.9826	1.2651	0.608
2.0590	1.9839	1.2663	0.609
2.0607	1.9852	1.2674	0.610
2.0623	1.9865	1.2686	0.611
2.0641	1.9878	1.2698	0.612
2.0657	1.9892	1.2709	0.613
2.0674	1.9905	1.2721	0.614
2.0691	1.9918	1.2733	0.615
2.0708	1.9931	1.2744	0.616
2.0725	1.9944	1.2756	0.617
2.0742	1.9957	1.2768	0.618
2.0759	1.9971	1.2780	0.619
2.0775	1.9984	1.2791	0.620
2.0792	1.9997	1.2803	0.621
2.0809	2.0010	1.2815	0.622
2.0826	2.0024	1.2827	0.623
2.0843	2.0037	1.2839	0.624
2.0860	2.0050	1.2851	0.625
2.0877	2.0063	1.2863	0.626
2.0894	2.0076	1.2875	0.627
2.0911	2.0090	1.2887	0.628
2.0929	2.0103	1.2899	0.629
2.0946	2.0116	1.2911	0.630
2.0964	2.0129	1.2923	0.631
2.0982	2.0143	1.2935	0.632
2.0999	2.0156	1.2947	0.633
2.1017	2.0169	1.2959	0.634
2.1034	2.0183	1.2971	0.635
2.1051	2.0196	1.2983	0.636
2.1069	2.0209	1.2996	0.637
2.1087	2.0223	1.3008	0.638
2.1105	2.0236	1.3020	0.639
2.1123	2.0249	1.3032	0.640
2.1141	2.0263	1.3045	0.641
2.1158	2.0276	1.3057	0.642
2.1176	2.0289	1.3069	0.643
2.1195	2.0303	1.3082	0.644
2.1213	2.0316	1.3094	0.645
2.1230	2.0329	1.3107	0.646
2.1248	2.0343	1.3119	0.647
2.1266	2.0356	1.3132	0.648
2.1284	2.0369	1.3144	0.649
2.1302	2.0383	1.3157	0.650
2.1320	2.0396	1.3169	0.651
2.1338	2.0410	1.3182	0.652
2.1356	2.0423	1.3195	0.653
2.1374	2.0437	1.3207	0.654
2.1392	2.0450	1.3220	0.655
2.1410	2.0463	1.3233	0.656
2.1429	2.0477	1.3246	0.657
2.1447	2.0490	1.3258	0.658
2.1465	2.0504	1.3271	0.659
2.1484	2.0517	1.3284	0.660
2.1502	2.0531	1.3297	0.661
2.1521	2.0544	1.3310	0.662
2.1540	2.0558	1.3323	0.663
2.1559	2.0571	1.3336	0.664
2.1578	2.0585	1.3349	0.665
2.1596	2.0599	1.3362	0.666
2.1615	2.0612	1.3375	0.667
2.1633	2.0626	1.3388	0.668
2.1652	2.0639	1.3401	0.669
2.1670	2.0653	1.3414	0.670
2.1689	2.0666	1.3428	0.671
2.1708	2.0680	1.3441	0.672
2.1726	2.0694	1.3454	0.673
2.1746	2.0707	1.3468	0.674
2.1764	2.0721	1.3481	0.675
2.1783	2.0735	1.3494	0.676
2.1803	2.0748	1.3508	0.677
2.1821	2.0762	1.3521	0.678
2.1840	2.0776	1.3535	0.679
2.1859	2.0789	1.3548	0.680
2.1878	2.0803	1.3562	0.681
2.1897	2.0817	1.3575	0.682
2.1917	2.0830	1.3589	0.683
2.1936	2.0844	1.3603	0.684
2.1955	2.0858	1.3616	0.685
2.1974	2.0872	1.3630	0.686
2.1994	2.0885	1.3644	0.687
2.2014	2.0899	1.3658	0.688
2.2033	2.0913	1.3672	0.689
2.2053	2.0927	1.3686	0.690
2.2072	2.0941	1.3700	0.691
2.2092	2.0954	1.3714	0.692
2.2112	2.0968	1.3728	0.693
2.2132	2.0982	1.3742	0.694
2.2151	2.0996	1.3756	0.695
2.2171	2.1010	1.3770	0.696
2.2191	2.1024	1.3784	0.697
2.2211	2.1038	1.3798	0.698
2.2231	2.1052	1.3813	0.699
2.2251	2.1066	1.3827	0.700
2.2272	2.1079	1.3841	0.701
2.2291	2.1093	1.3856	0.702
2.2311	2.1107	1.3870	0.703
2.2332	2.1121	1.3885	0.704
2.2352	2.1135	1.3899	0.705
2.2372	2.1149	1.3914	0.706
2.2392	2.1163	1.3929	0.707
2.2413	2.1178	1.3943	0.708
2.2433	2.1192	1.3958	0.709
2.2454	2.1206	1.3973	0.710
2.2475	2.1220	1.3988	0.711
2.2495	2.1234	1.4003	0.712
2.2516	2.1248	1.4017	0.713
2.2537	2.1262	1.4032	0.714
2.2558	2.1276	1.4047	0.715
2.2578	2.1290	1.4063	0.716
2.2599	2.1305	1.4078	0.717
2.2620	2.1319	1.4093	0.718
2.2641	2.1333	1.4108	0.719
2.2662	2.1347	1.4123	0.720
2.2684	2.1361	1.4139	0.721
2.2705	2.1376	1.4154	0.722
2.2727	2.1390	1.4169	0.723
2.2749	2.1404	1.4185	0.724
2.2771	2.1419	1.4201	0.725
2.2792	2.1433	1.4216	0.726
2.2814	2.1447	1.4232	0.727
2.2836	2.1462	1.4247	0.728
2.2858	2.1476	1.4263	0.729
2.2880	2.1490	1.4279	0.730
2.2902	2.1505	1.4295	0.731
2.2924	2.1519	1.4311	0.732
2.2946	2.1534	1.4327	0.733
2.2968	2.1548	1.4343	0.734
2.2990	2.1563	1.4359	0.735
2.3013	2.1577	1.4375	0.736
2.3035	2.1592	1.4391	0.737
2.3058	2.1606	1.4408	0.738
2.3081	2.1621	1.4424	0.739
2.3103	2.1635	1.4440	0.740
2.3126	2.1650	1.4457	0.741
2.3148	2.1665	1.4473	0.742
2.3171	2.1679	1.4490	0.743
2.3194	2.1694	1.4507	0.744
2.3217	2.1709	1.4523	0.745
2.3240	2.1723	1.4540	0.746
2.3263	2.1738	1.4557	0.747
2.3286	2.1753	1.4574	0.748
2.3310	2.1767	1.4591	0.749
2.3334	2.1782	1.4608	0.750
2.3358	2.1797	1.4625	0.751
2.3382	2.1812	1.4642	0.752
2.3405	2.1827	1.4660	0.753
2.3429	2.1842	1.4677	0.754
2.3453	2.1856	1.4694	0.755
2.3477	2.1871	1.4712	0.756
2.3501	2.1886	1.4729	0.757
2.3525	2.1901	1.4747	0.758
2.3549	2.1916	1.4765	0.759
2.3573	2.1931	1.4783	0.760
2.3598	2.1946	1.4800	0.761
2.3622	2.1961	1.4818	0.762
2.3647	2.1976	1.4836	0.763
2.3672	2.1991	1.4854	0.764
2.3697	2.2006	1.4873	0.765
2.3722	2.2022	1.4891	0.766
2.3747	2.2037	1.4909	0.767
2.3772	2.2052	1.4928	0.768
2.3796	2.2067	1.4946	0.769
2.3822	2.2082	1.4965	0.770
2.3847	2.2098	1.4983	0.771
2.3873	2.2113	1.5002	0.772
2.3898	2.2128	1.5021	0.773
2.3924	2.2143	1.5040	0.774
2.3949	2.2159	1.5059	0.775
2.3975	2.2174	1.5078	0.776
2.4001	2.2189	1.5097	0.777
2.4027	2.2205	1.5116	0.778
2.4053	2.2220	1.5136	0.779
2.4079	2.2236	1.5155	0.780
2.4105	2.2251	1.5175	0.781
2.4133	2.2267	1.5194	0.782
2.4160	2.2282	1.5214	0.783
2.4188	2.2298	1.5234	0.784
2.4214	2.2314	1.5254	0.785
2.4242	2.2329	1.5274	0.786
2.4269	2.2345	1.5294	0.787
2.4297	2.2361	1.5314	0.788
2.4325	2.2376	1.5335	0.789
2.4352	2.2392	1.5355	0.790
2.4379	2.2408	1.5376	0.791
2.4408	2.2424	1.5396	0.792
2.4435	2.2439	1.5417	0.793
2.4463	2.2455	1.5438	0.794
2.4492	2.2471	1.5459	0.795
2.4520	2.2487	1.5480	0.796
2.4548	2.2503	1.5501	0.797
2.4578	2.2519	1.5523	0.798
2.4608	2.2535	1.5544	0.799
2.4636	2.2551	1.5566	0.800
2.4664	2.2567	1.5587	0.801
2.4693	2.2583	1.5609	0.802
2.4722	2.2599	1.5631	0.803
2.4752	2.2615	1.5653	0.804
2.4781	2.2632	1.5675	0.805
2.4812	2.2648	1.5697	0.806
2.4842	2.2664	1.5720	0.807
2.4872	2.2680	1.5742	0.808
2.4902	2.2697	1.5765	0.809
2.4932	2.2713	1.5788	0.810
2.4963	2.2729	1.5811	0.811
2.4994	2.2746	1.5834	0.812
2.5025	2.2762	1.5857	0.813
2.5056	2.2779	1.5880	0.814
2.5088	2.2795	1.5904	0.815
2.5119	2.2812	1.5927	0.816
2.5150	2.2828	1.5951	0.817
2.5182	2.2845	1.5975	0.818
2.5214	2.2862	1.5999	0.819
2.5247	2.2878	1.6023	0.820
2.5280	2.2895	1.6048	0.821
2.5313	2.2912	1.6072	0.822
2.5345	2.2929	1.6097	0.823
2.5378	2.2946	1.6122	0.824
2.5411	2.2963	1.6147	0.825
2.5445	2.2979	1.6172	0.826
2.5479	2.2996	1.6197	0.827
2.5513	2.3013	1.6222	0.828
2.5548	2.3030	1.6248	0.829
2.5582	2.3047	1.6274	0.830
2.5616	2.3065	1.6300	0.831
2.5650	2.3082	1.6326	0.832
2.5684	2.3099	1.6352	0.833
2.5719	2.3116	1.6379	0.834
2.5754	2.3133	1.6405	0.835
2.5790	2.3151	1.6432	0.836
2.5826	2.3168	1.6459	0.837
2.5862	2.3186	1.6487	0.838
2.5897	2.3203	1.6514	0.839
2.5933	2.3220	1.6542	0.840
2.5970	2.3238	1.6570	0.841
2.6007	2.3256	1.6598	0.842
2.6044	2.3273	1.6626	0.843
2.6082	2.3291	1.6654	0.844
2.6120	2.3309	1.6683	0.845
2.6158	2.3326	1.6712	0.846
2.6197	2.3344	1.6741	0.847
2.6237	2.3362	1.6770	0.848
2.6276	2.3380	1.6800	0.849
2.6315	2.3398	1.6830	0.850
2.6354	2.3416	1.6860	0.851
2.6393	2.3434	1.6890	0.852
2.6433	2.3452	1.6920	0.853
2.6475	2.3470	1.6951	0.854
2.6515	2.3488	1.6982	0.855
2.6555	2.3506	1.7013	0.856
2.6595	2.3525	1.7045	0.857
2.6637	2.3543	1.7076	0.858
2.6678	2.3561	1.7108	0.859
2.6720	2.3580	1.7141	0.860
2.6762	2.3598	1.7173	0.861
2.6804	2.3617	1.7206	0.862
2.6847	2.3635	1.7239	0.863
2.6890	2.3654	1.7272	0.864
2.6934	2.3673	1.7306	0.865
2.6979	2.3691	1.7340	0.866
2.7023	2.3710	1.7374	0.867
2.7068	2.3729	1.7409	0.868
2.7113	2.3748	1.7444	0.869
2.7159	2.3767	1.7479	0.870
2.7204	2.3786	1.7514	0.871
2.7252	2.3805	1.7550	0.872
2.7298	2.3824	1.7586	0.873
2.7345	2.3843	1.7623	0.874
2.7393	2.3862	1.7660	0.875
2.7441	2.3882	1.7697	0.876
2.7489	2.3901	1.7735	0.877
2.7537	2.3920	1.7772	0.878
2.7587	2.3940	1.7811	0.879
2.7638	2.3959	1.7849	0.880
2.7689	2.3979	1.7889	0.881
2.7741	2.3999	1.7928	0.882
2.7790	2.4018	1.7968	0.883
2.7842	2.4038	1.8008	0.884
2.7895	2.4058	1.8049	0.885
2.7949	2.4078	1.8090	0.886
2.8001	2.4098	1.8132	0.887
2.8055	2.4118	1.8174	0.888
2.8110	2.4138	1.8216	0.889
2.8165	2.4158	1.8259	0.890
2.8221	2.4178	1.8302	0.891
2.8277	2.4199	1.8346	0.892
2.8335	2.4219	1.8391	0.893
2.8392	2.4239	1.8436	0.894
2.8451	2.4260	1.8481	0.895
2.8510	2.4280	1.8527	0.896
2.8570	2.4301	1.8574	0.897
2.8630	2.4322	1.8621	0.898
2.8690	2.4343	1.8668	0.899
2.8752	2.4363	1.8716	0.900
2.8814	2.4384	1.8765	0.901
2.8876	2.4405	1.8815	0.902
2.8941	2.4426	1.8865	0.903
2.9008	2.4448	1.8915	0.904
2.9073	2.4469	1.8966	0.905
2.9139	2.4490	1.9018	0.906
2.9207	2.4512	1.9071	0.907
2.9277	2.4533	1.9124	0.908
2.9347	2.4555	1.9178	0.909
2.9417	2.4576	1.9233	0.910
2.9485	2.4598	1.9289	0.911
2.9557	2.4620	1.9345	0.912
2.9629	2.4642	1.9402	0.913
2.9702	2.4664	1.9460	0.914
2.9777	2.4686	1.9519	0.915
2.9854	2.4708	1.9578	0.916
2.9930	2.4730	1.9639	0.917
3.0007	2.4752	1.9700	0.918
3.0084	2.4775	1.9762	0.919
3.0165	2.4797	1.9826	0.920
3.0246	2.4820	1.9890	0.921
3.0328	2.4842	1.9955	0.922
3.0411	2.4865	2.0022	0.923
3.0495	2.4888	2.0089	0.924
3.0580	2.4911	2.0157	0.925
3.0669	2.4934	2.0227	0.926
3.0756	2.4957	2.0298	0.927
3.0849	2.4980	2.0370	0.928
3.0943	2.5004	2.0443	0.929
3.1039	2.5027	2.0518	0.930
3.1133	2.5051	2.0594	0.931
3.1229	2.5074	2.0671	0.932
3.1327	2.5098	2.0750	0.933
3.1428	2.5122	2.0830	0.934
3.1529	2.5146	2.0912	0.935
3.1635	2.5170	2.0995	0.936
3.1745	2.5194	2.1080	0.937
3.1854	2.5218	2.1167	0.938
3.1965	2.5242	2.1255	0.939
3.2079	2.5267	2.1345	0.940
3.2192	2.5291	2.1437	0.941
3.2306	2.5316	2.1531	0.942
3.2429	2.5341	2.1628	0.943
3.2550	2.5366	2.1726	0.944
3.2674	2.5391	2.1826	0.945
3.2801	2.5416	2.1929	0.946
3.2934	2.5441	2.2034	0.947
3.3069	2.5466	2.2142	0.948
3.3206	2.5492	2.2252	0.949
3.3346	2.5517	2.2365	0.950
3.3493	2.5543	2.2481	0.951
3.3641	2.5569	2.2600	0.952
3.3794	2.5595	2.2722	0.953
3.3951	2.5621	2.2847	0.954
3.4108	2.5647	2.2976	0.955
3.4272	2.5673	2.3108	0.956
3.4437	2.5700	2.3244	0.957
3.4610	2.5726	2.3384	0.958
3.4792	2.5753	2.3529	0.959
3.4982	2.5780	2.3677	0.960
3.5173	2.5807	2.3831	0.961
3.5372	2.5834	2.3989	0.962
3.5581	2.5861	2.4153	0.963
3.5790	2.5888	2.4322	0.964
3.6009	2.5916	2.4497	0.965
3.6239	2.5944	2.4679	0.966
3.6472	2.5971	2.4867	0.967
3.6717	2.5999	2.5062	0.968
3.6980	2.6027	2.5265	0.969
3.7248	2.6055	2.5476	0.970
3.7525	2.6084	2.5696	0.971
3.7817	2.6112	2.5925	0.972
3.8116	2.6141	2.6165	0.973
3.8428	2.6169	2.6416	0.974
3.8762	2.6198	2.6679	0.975
3.9101	2.6227	2.6954	0.976
3.9476	2.6256	2.7244	0.977
3.9861	2.6286	2.7550	0.978
4.0277	2.6315	2.7873	0.979
4.0708	2.6344	2.8215	0.980
4.1184	2.6374	2.8577	0.981
4.1687	2.6404	2.8964	0.982
4.2221	2.6434	2.9376	0.983
4.2812	2.6464	2.9818	0.984
4.3441	2.6494	3.0293	0.985
4.4148	2.6525	3.0807	0.986
4.4921	2.6555	3.1364	0.987
4.5770	2.6586	3.1973	0.988
4.6721	2.6617	3.2643	0.989
4.7783	2.6648	3.3384	0.990
4.9001	2.6679	3.4212	0.991
5.0324	2.6710	3.5148	0.992
5.2002	2.6741	3.6219	0.993
5.3946	2.6773	3.7465	0.994
5.5855	2.6804	3.8947	0.995
5.8866	2.6836	4.0761	0.996
6.0685	2.6868	4.3078	0.997
6.6108	2.6900	4.6238	0.998
6.5496	2.6932	5.1095	0.999
7.5168	2.6964	6.1073	1.000

==> propagation_poi400.dat <==
simulation	model	ratio
0.0000	0.0000	0.000
0.0000	0.0000	0.001
0.0000	0.0000	0.002
0.0000	0.0000	0.003
0.0000	0.0000	0.004
0.0000	0.0000	0.005
0.0682	0.0682	0.006
0.1259	0.1251	0.007
0.1745	0.1737	0.008
0.2166	0.2164	0.009
0.2547	0.2542	0.010
0.2885	0.2884	0.011
0.3200	0.3194	0.012
0.3483	0.3479	0.013
0.3744	0.3741	0.014
0.3987	0.3986	0.015
0.4219	0.4214	0.016
0.4439	0.4428	0.017
0.4645	0.4630	0.018
0.4832	0.4821	0.019
0.5012	0.5002	0.020
0.5185	0.5174	0.021
0.5349	0.5338	0.022
0.5509	0.5495	0.023
0.5660	0.5645	0.024
0.5802	0.5789	0.025
0.5938	0.5927	0.026
0.6073	0.6060	0.027
0.6207	0.6188	0.028
0.6331	0.6312	0.029
0.6450	0.6432	0.030
0.6567	0.6548	0.031
0.6681	0.6660	0.032
0.6790	0.6769	0.033
0.6896	0.6875	0.034
0.6998	0.6978	0.035
0.7100	0.7077	0.036
0.7199	0.7175	0.037
0.7295	0.7269	0.038
0.7390	0.7362	0.039
0.7479	0.7452	0.040
0.7568	0.7540	0.041
0.7651	0.7625	0.042
0.7736	0.7709	0.043
0.7818	0.7791	0.044
0.7897	0.7872	0.045
0.7976	0.7950	0.046
0.8053	0.8027	0.047
0.8127	0.8102	0.048
0.8200	0.8176	0.049
0.8271	0.8249	0.050
0.8342	0.8320	0.051
0.8411	0.8390	0.052
0.8481	0.8458	0.053
0.8549	0.8526	0.054
0.8615	0.8592	0.055
0.8678	0.8657	0.056
0.8741	0.8721	0.057
0.8804	0.8783	0.058
0.8867	0.8845	0.059
0.8929	0.8906	0.060
0.8990	0.8966	0.061
0.9049	0.9025	0.062
0.9107	0.9083	0.063
0.9164	0.9141	0.064
0.9221	0.9197	0.065
0.9277	0.9253	0.066
0.9334	0.9307	0.067
0.9389	0.9362	0.068
0.9441	0.9415	0.069
0.9494	0.9468	0.070
0.9548	0.9520	0.071
0.9600	0.9571	0.072
0.9650	0.9621	0.073
0.9701	0.9671	0.074
0.9749	0.9721	0.075
0.9798	0.9770	0.076
0.9846	0.9818	0.077
0.9893	0.9865	0.078
0.9941	0.9912	0.079
0.9987	0.9959	0.080
1.0033	1.0005	0.081
1.0080	1.0050	0.082
1.0125	1.0095	0.083
1.0169	1.0140	0.084
1.0214	1.0184	0.085
1.0257	1.0227	0.086
1.0301	1.0271	0.087
1.0344	1.0313	0.088
1.0388	1.0355	0.089
1.0430	1.0397	0.090
1.0472	1.0439	0.091
1.0513	1.0479	0.092
1.0554	1.0520	0.093
1.0595	1.0560	0.094
1.0635	1.0600	0.095
1.0674	1.0639	0.096
1.0713	1.0678	0.097
1.0753	1.0717	0.098
1.0792	1.0755	0.099
1.0830	1.0793	0.100
1.0868	1.0831	0.101
1.0906	1.0868	0.102
1.0943	1.0905	0.103
1.0980	1.0942	0.104
1.1016	1.0979	0.105
1.1054	1.1015	0.106
1.1090	1.1050	0.107
1.1124	1.1086	0.108
1.1160	1.1121	0.109
1.1195	1.1156	0.110
1.1230	1.1191	0.111
1.1263	1.1225	0.112
1.1298	1.1259	0.113
1.1332	1.1293	0.114
1.1365	1.1327	0.115
1.1398	1.1360	0.116
1.1431	1.1393	0.117
1.1464	1.1426	0.118
1.1497	1.1458	0.119
1.1529	1.1491	0.120
1.1561	1.1523	0.121
1.1594	1.1555	0.122
1.1626	1.1586	0.123
1.1657	1.1618	0.124
1.1689	1.1649	0.125
1.1720	1.1680	0.126
1.1751	1.1711	0.127
1.1782	1.1742	0.128
1.1812	1.1772	0.129
1.1842	1.1802	0.130
1.1872	1.1832	0.131
1.1901	1.1862	0.132
1.1931	1.1892	0.133
1.1961	1.1921	0.134
1.1991	1.1950	0.135
1.2020	1.1979	0.136
1.2049	1.2008	0.137
1.2078	1.2037	0.138
1.2107	1.2066	0.139
1.2136	1.2094	0.140
1.2165	1.2122	0.141
1.2193	1.2150	0.142
1.2221	1.2178	0.143
1.2249	1.2206	0.144
1.2275	1.2233	0.145
1.2303	1.2261	0.146
1.2331	1.2288	0.147
1.2358	1.2315	0.148
1.2386	1.2342	0.149
1.2413	1.2369	0.150
1.2440	1.2395	0.151
1.2467	1.2422	0.152
1.2494	1.2448	0.153
1.2520	1.2474	0.154
1.2546	1.2501	0.155
1.2572	1.2526	0.156
1.2598	1.2552	0.157
1.2623	1.2578	0.158
1.2649	1.2603	0.159
1.2675	1.2629	0.160
1.2701	1.2654	0.161
1.2726	1.2679	0.162
1.2752	1.2704	0.163
1.2777	1.2729	0.164
1.2802	1.2754	0.165
1.2827	1.2779	0.166
1.2852	1.2803	0.167
1.2876	1.2828	0.168
1.2901	1.2852	0.169
1.2925	1.2876	0.170
1.2950	1.2900	0.171
1.2974	1.2924	0.172
1.2998	1.2948	0.173
1.3022	1.2972	0.174
1.3046	1.2995	0.175
1.3071	1.3019	0.176
1.3094	1.3042	0.177
1.3118	1.3066	0.178
1.3142	1.3089	0.179
1.3165	1.3112	0.180
1.3188	1.3135	0.181
1.3211	1.3158	0.182
1.3234	1.3181	0.183
1.3257	1.3204	0.184
1.3281	1.3226	0.185
1.3303	1.3249	0.186
1.3325	1.3271	0.187
1.3348	1.3294	0.188
1.3370	1.3316	0.189
1.3393	1.3338	0.190
1.3415	1.3360	0.191
1.3437	1.3382	0.192
1.3459	1.3404	0.193
1.3482	1.3426	0.194
1.3504	1.3447	0.195
1.3526	1.3469	0.196
1.3548	1.3491	0.197
1.3570	1.3512	0.198
1.3592	1.3534	0.199
1.3614	1.3555	0.200
1.3636	1.3576	0.201
1.3657	1.3597	0.202
1.3678	1.3618	0.203
1.3699	1.3639	0.204
1.3721	1.3660	0.205
1.3742	1.3681	0.206
1.3763	1.3702	0.207
1.3784	1.3723	0.208
1.3805	1.3743	0.209
1.3827	1.3764	0.210
1.3847	1.3784	0.211
1.3868	1.3805	0.212
1.3888	1.3825	0.213
1.3909	1.3845	0.214
1.3930	1.3865	0.215
1.3951	1.3886	0.216
1.3972	1.3906	0.217
1.3992	1.3926	0.218
1.4012	1.3946	0.219
1.4033	1.3965	0.220
1.4053	1.3985	0.221
1.4074	1.4005	0.222
1.4094	1.4025	0.223
1.4114	1.4044	0.224
1.4134	1.4064	0.225
1.4154	1.4083	0.226
1.4174	1.4103	0.227
1.4194	1.4122	0.228
1.4214	1.4141	0.229
1.4234	1.4160	0.230
1.4254	1.4180	0.231
1.4273	1.4199	0.232
1.4294	1.4218	0.233
1.4313	1.4237	0.234
1.4332	1.4256	0.235
1.4352	1.4275	0.236
1.4371	1.4293	0.237
1.4391	1.4312	0.238
1.4409	1.4331	0.239
1.4429	1.4350	0.240
1.4448	1.4368	0.241
1.4467	1.4387	0.242
1.4486	1.4405	0.243
1.4505	1.4424	0.244
1.4525	1.4442	0.245
1.4544	1.4460	0.246
1.4562	1.4479	0.247
1.4581	1.4497	0.248
1.4600	1.4515	0.249
1.4619	1.4533	0.250
1.4638	1.4551	0.251
1.4656	1.4569	0.252
1.4674	1.4587	0.253
1.4693	1.4605	0.254
1.4712	1.4623	0.255
1.4730	1.4641	0.256
1.4748	1.4659	0.257
1.4767	1.4677	0.258
1.4785	1.4694	0.259
1.4803	1.4712	0.260
1.4821	1.4730	0.261
1.4839	1.4747	0.262
1.4858	1.4765	0.263
1.4876	1.4782	0.264
1.4894	1.4800	0.265
1.4912	1.4817	0.266
1.4930	1.4834	0.267
1.4948	1.4852	0.268
1.4966	1.4869	0.269
1.4984	1.4886	0.270
1.5002	1.4903	0.271
1.5020	1.4921	0.272
1.5037	1.4938	0.273
1.5055	1.4955	0.274
1.5072	1.4972	0.275
1.5090	1.4989	0.276
1.5108	1.5006	0.277
1.5126	1.5023	0.278
1.5143	1.5039	0.279
1.5160	1.5056	0.280
1.5179	1.5073	0.281
1.5196	1.5090	0.282
1.5214	1.5107	0.283
1.5231	1.5123	0.284
1.5248	1.5140	0.285
1.5266	1.5156	0.286
1.5283	1.5173	0.287
1.5300	1.5190	0.288
1.5318	1.5206	0.289
1.5335	1.5223	0.290
1.5352	1.5239	0.291
1.5370	1.5255	0.292
1.5386	1.5272	0.293
1.5403	1.5288	0.294
1.5420	1.5304	0.295
1.5437	1.5321	0.296
1.5454	1.5337	0.297
1.5471	1.5353	0.298
1.5488	1.5369	0.299
1.5505	1.5385	0.300
1.5522	1.5401	0.301
1.5539	1.5417	0.302
1.5556	1.5433	0.303
1.5572	1.5449	0.304
1.5589	1.5465	0.305
1.5605	1.5481	0.306
1.5622	1.5497	0.307
1.5639	1.5513	0.308
1.5656	1.5529	0.309
1.5673	1.5545	0.310
1.5689	1.5561	0.311
1.5706	1.5576	0.312
1.5722	1.5592	0.313
1.5739	1.5608	0.314
1.5756	1.5623	0.315
1.5772	1.5639	0.316
1.5789	1.5655	0.317
1.5805	1.5670	0.318
1.5821	1.5686	0.319
1.5838	1.5701	0.320
1.5854	1.5717	0.321
1.5871	1.5732	0.322
1.5887	1.5748	0.323
1.5903	1.5763	0.324
1.5920	1.5778	0.325
1.5936	1.5794	0.326
1.5952	1.5809	0.327
1.5968	1.5824	0.328
1.5985	1.5840	0.329
1.6001	1.5855	0.330
1.6017	1.5870	0.331
1.6033	1.5885	0.332
1.6049	1.5901	0.333
1.6065	1.5916	0.334
1.6081	1.5931	0.335
1.6097	1.5946	0.336
1.6113	1.5961	0.337
1.6129	1.5976	0.338
1.6146	1.5991	0.339
1.6161	1.6006	0.340
1.6177	1.6021	0.341
1.6193	1.6036	0.342
1.6209	1.6051	0.343
1.6225	1.6066	0.344
1.6241	1.6081	0.345
1.6257	1.6096	0.346
1.6272	1.6111	0.347
1.6288	1.6125	0.348
1.6304	1.6140	0.349
1.6319	1.6155	0.350
1.6335	1.6170	0.351
1.6351	1.6185	0.352
1.6367	1.6199	0.353
1.6383	1.6214	0.354
1.6398	1.6229	0.355
1.6414	1.6243	0.356
1.6430	1.6258	0.357
1.6445	1.6273	0.358
1.6461	1.6287	0.359
1.6476	1.6302	0.360
1.6492	1.6316	0.361
1.6507	1.6331	0.362
1.6523	1.6345	0.363
1.6538	1.6360	0.364
1.6554	1.6374	0.365
1.6570	1.6389	0.366
1.6585	1.6403	0.367
1.6601	1.6418	0.368
1.6616	1.6432	0.369
1.6632	1.6446	0.370
1.6648	1.6461	0.371
1.6663	1.6475	0.372
1.6679	1.6489	0.373
1.6694	1.6504	0.374
1.6709	1.6518	0.375
1.6724	1.6532	0.376
1.6740	1.6547	0.377
1.6756	1.6561	0.378
1.6771	1.6575	0.379
1.6787	1.6589	0.380
1.6802	1.6603	0.381
1.6818	1.6618	0.382
1.6833	1.6632	0.383
1.6849	1.6646	0.384
1.6864	1.6660	0.385
1.6879	1.6674	0.386
1.6895	1.6688	0.387
1.6910	1.6702	0.388
1.6926	1.6716	0.389
1.6941	1.6730	0.390
1.6957	1.6744	0.391
1.6972	1.6758	0.392
1.6987	1.6772	0.393
1.7002	1.6786	0.394
1.7017	1.6800	0.395
1.7032	1.6814	0.396
1.7047	1.6828	0.397
1.7062	1.6842	0.398
1.7077	1.6856	0.399
1.7092	1.6870	0.400
1.7107	1.6884	0.401
1.7122	1.6898	0.402
1.7138	1.6911	0.403
1.7153	1.6925	0.404
1.7169	1.6939	0.405
1.7183	1.6953	0.406
1.7198	1.6967	0.407
1.7214	1.6980	0.408
1.7229	1.6994	0.409
1.7244	1.7008	0.410
1.7259	1.7022	0.411
1.7274	1.7035	0.412
1.7289	1.7049	0.413
1.7304	1.7063	0.414
1.7319	1.7076	0.415
1.7334	1.7090	0.416
1.7349	1.7104	0.417
1.7364	1.7117	0.418
1.7379	1.7131	0.419
1.7394	1.7145	0.420
1.7409	1.7158	0.421
1.7424	1.7172	0.422
1.7439	1.7185	0.423
1.7454	1.7199	0.424
1.7469	1.7213	0.425
1.7484	1.7226	0.426
1.7500	1.7240	0.427
1.7514	1.7253	0.428
1.7529	1.7267	0.429
1.7545	1.7280	0.430
1.7560	1.7294	0.431
1.7575	1.7307	0.432
1.7590	1.7321	0.433
1.7605	1.7334	0.434
1.7620	1.7348	0.435
1.7635	1.7361	0.436
1.7650	1.7374	0.437
1.7665	1.7388	0.438
1.7680	1.7401	0.439
1.7695	1.7415	0.440
1.7710	1.7428	0.441
1.7725	1.7441	0.442
1.7740	1.7455	0.443
1.7754	1.7468	0.444
1.7769	1.7482	0.445
1.7784	1.7495	0.446
1.7799	1.7508	0.447
1.7814	1.7522	0.448
1.7829	1.7535	0.449
1.7844	1.7548	0.450
1.7859	1.7561	0.451
1.7874	1.7575	0.452
1.7889	1.7588	0.453
1.7904	1.7601	0.454
1.7919	1.7615	0.455
1.7934	1.7628	0.456
1.7949	1.7641	0.457
1.7964	1.7654	0.458
1.7978	1.7668	0.459
1.7993	1.7681	0.460
1.8008	1.7694	0.461
1.8023	1.7707	0.462
1.8037	1.7720	0.463
1.8053	1.7734	0.464
1.8068	1.7747	0.465
1.8083	1.7760	0.466
1.8098	1.7773	0.467
1.8112	1.7786	0.468
1.8127	1.7799	0.469
1.8141	1.7812	0.470
1.8156	1.7826	0.471
1.8171	1.7839	0.472
1.8186	1.7852	0.473
1.8201	1.7865	0.474
1.8216	1.7878	0.475
1.8231	1.7891	0.476
1.8246	1.7904	0.477
1.8260	1.7917	0.478
1.8275	1.7930	0.479
1.8290	1.7944	0.480
1.8305	1.7957	0.481
1.8320	1.7970	0.482
1.8334	1.7983	0.483
1.8350	1.7996	0.484
1.8365	1.8009	0.485
1.8380	1.8022	0.486
1.8395	1.8035	0.487
1.8410	1.8048	0.488
1.8425	1.8061	0.489
1.8440	1.8074	0.490
1.8455	1.8087	0.491
1.8470	1.8100	0.492
1.8485	1.8113	0.493
1.8500	1.8126	0.494
1.8515	1.8139	0.495
1.8530	1.8152	0.496
1.8545	1.8165	0.497
1.8560	1.8178	0.498
1.8575	1.8191	0.499
1.8590	1.8204	0.500
1.8605	1.8217	0.501
1.8621	1.8230	0.502
1.8635	1.8243	0.503
1.8650	1.8256	0.504
1.8666	1.8269	0.505
1.8680	1.8282	0.506
1.8696	1.8295	0.507
1.8710	1.8307	0.508
1.8726	1.8320	0.509
1.8741	1.8333	0.510
1.8756	1.8346	0.511
1.8771	1.8359	0.512
1.8786	1.8372	0.513
1.8801	1.8385	0.514
1.8816	1.8398	0.515
1.8831	1.8411	0.516
1.8846	1.8424	0.517
1.8861	1.8437	0.518
1.8876	1.8449	0.519
1.8890	1.8462	0.520
1.8906	1.8475	0.521
1.8921	1.8488	0.522
1.8936	1.8501	0.523
1.8951	1.8514	0.524
1.8966	1.8527	0.525
1.8981	1.8540	0.526
1.8996	1.8553	0.527
1.9011	1.8565	0.528
1.9027	1.8578	0.529
1.9042	1.8591	0.530
1.9058	1.8604	0.531
1.9073	1.8617	0.532
1.9089	1.8630	0.533
1.9104	1.8643	0.534
1.9119	1.8655	0.535
1.9135	1.8668	0.536
1.9150	1.8681	0.537
1.9165	1.8694	0.538
1.9180	1.8707	0.539
1.9195	1.8720	0.540
1.9211	1.8733	0.541
1.9226	1.8745	0.542
1.9242	1.8758	0.543
1.9258	1.8771	0.544
1.9273	1.8784	0.545
1.9288	1.8797	0.546
1.9304	1.8810	0.547
1.9319	1.8823	0.548
1.9335	1.8835	0.549
1.9350	1.8848	0.550
1.9366	1.8861	0.551
1.9381	1.8874	0.552
1.9396	1.8887	0.553
1.9412	1.8900	0.554
1.9428	1.8912	0.555
1.9443	1.8925	0.556
1.9459	1.8938	0.557
1.9475	1.8951	0.558
1.9491	1.8964	0.559
1.9506	1.8977	0.560
1.9522	1.8989	0.561
1.9537	1.9002	0.562
1.9553	1.9015	0.563
1.9568	1.9028	0.564
1.9584	1.9041	0.565
1.9600	1.9054	0.566
1.9615	1.9067	0.567
1.9631	1.9079	0.568
1.9647	1.9092	0.569
1.9663	1.9105	0.570
1.9678	1.9118	0.571
1.9694	1.9131	0.572
1.9710	1.9144	0.573
1.9726	1.9156	0.574
1.9741	1.9169	0.575
1.9757	1.9182	0.576
1.9773	1.9195	0.577
1.9789	1.9208	0.578
1.9805	1.9221	0.579
1.9821	1.9234	0.580
1.9837	1.9246	0.581
1.9853	1.9259	0.582
1.9868	1.9272	0.583
1.9884	1.9285	0.584
1.9900	1.9298	0.585
1.9916	1.9311	0.586
1.9932	1.9324	0.587
1.9948	1.9337	0.588
1.9964	1.9349	0.589
1.9981	1.9362	0.590
1.9997	1.9375	0.591
2.0012	1.9388	0.592
2.0029	1.9401	0.593
2.0044	1.9414	0.594
2.0061	1.9427	0.595
2.0077	1.9440	0.596
2.0093	1.9453	0.597
2.0109	1.9466	0.598
2.0126	1.9478	0.599
2.0142	1.9491	0.600
2.0158	1.9504	0.601
2.0175	1.9517	0.602
2.0191	1.9530	0.603
2.0208	1.9543	0.604
2.0224	1.9556	0.605
2.0240	1.9569	0.606
2.0257	1.9582	0.607
2.0273	1.9595	0.608
2.0290	1.9608	0.609
2.0307	1.9621	0.610
2.0323	1.9634	0.611
2.0340	1.9647	0.612
2.0356	1.9660	0.613
2.0373	1.9673	0.614
2.0390	1.9686	0.615
2.0406	1.9699	0.616
2.0423	1.9712	0.617
2.0440	1.9725	0.618
2.0457	1.9738	0.619
2.0474	1.9751	0.620
2.0490	1.9764	0.621
2.0507	1.9777	0.622
2.0524	1.9790	0.623
2.0541	1.9803	0.624
2.0559	1.9816	0.625
2.0576	1.9829	0.626
2.0593	1.9842	0.627
2.0610	1.9855	0.628
2.0627	1.9868	0.629
2.0644	1.9881	0.630
2.0661	1.9894	0.631
2.0678	1.9907	0.632
2.0696	1.9920	0.633
2.0713	1.9933	0.634
2.0731	1.9946	0.635
2.0748	1.9959	0.636
2.0766	1.9972	0.637
2.0784	1.9986	0.638
2.0801	1.9999	0.639
2.0818	2.0012	0.640
2.0836	2.0025	0.641
2.0853	2.0038	0.642
2.0870	2.0051	0.643
2.0888	2.0064	0.644
2.0906	2.0077	0.645
2.0923	2.0091	0.646
2.0941	2.0104	0.647
2.0959	2.0117	0.648
2.0976	2.0130	0.649
2.0994	2.0143	0.650
2.1012	2.0157	0.651
2.1029	2.0170	0.652
2.1047	2.0183	0.653
2.1065	2.0196	0.654
2.1082	2.0209	0.655
2.1100	2.0223	0.656
2.1118	2.0236	0.657
2.1136	2.0249	0.658
2.1154	2.0263	0.659
2.1171	2.0276	0.660
2.1189	2.0289	0.661
2.1207	2.0302	0.662
2.1225	2.0316	0.663
2.1243	2.0329	0.664
2.1260	2.0342	0.665
2.1279	2.0356	0.666
2.1297	2.0369	0.667
2.1315	2.0382	0.668
2.1333	2.0396	0.669
2.1351	2.0409	0.670
2.1369	2.0422	0.671
2.1388	2.0436	0.672
2.1406	2.0449	0.673
2.1425	2.0463	0.674
2.1444	2.0476	0.675
2.1463	2.0490	0.676
2.1481	2.0503	0.677
2.1500	2.0516	0.678
2.1519	2.0530	0.679
2.1538	2.0543	0.680
2.1557	2.0557	0.681
2.1576	2.0570	0.682
2.1595	2.0584	0.683
2.1614	2.0597	0.684
2.1633	2.0611	0.685
2.1653	2.0624	0.686
2.1672	2.0638	0.687
2.1691	2.0652	0.688
2.1710	2.0665	0.689
2.1729	2.0679	0.690
2.1748	2.0692	0.691
2.1768	2.0706	0.692
2.1787	2.0720	0.693
2.1807	2.0733	0.694
2.1826	2.0747	0.695
2.1845	2.0760	0.696
2.1864	2.0774	0.697
2.1884	2.0788	0.698
2.1904	2.0802	0.699
2.1924	2.0815	0.700
2.1944	2.0829	0.701
2.1964	2.0843	0.702
2.1985	2.0856	0.703
2.2004	2.0870	0.704
2.2025	2.0884	0.705
2.2044	2.0898	0.706
2.2064	2.0912	0.707
2.2085	2.0925	0.708
2.2105	2.0939	0.709
2.2126	2.0953	0.710
2.2146	2.0967	0.711
2.2166	2.0981	0.712
2.2187	2.0995	0.713
2.2207	2.1009	0.714
2.2228	2.1023	0.715
2.2249	2.1036	0.716
2.2269	2.1050	0.717
2.2290	2.1064	0.718
2.2311	2.1078	0.719
2.2332	2.1092	0.720
2.2353	2.1106	0.721
2.2374	2.1120	0.722
2.2395	2.1134	0.723
2.2416	2.1149	0.724
2.2437	2.1163	0.725
2.2458	2.1177	0.726
2.2480	2.1191	0.727
2.2502	2.1205	0.728
2.2523	2.1219	0.729
2.2544	2.1233	0.730
2.2566	2.1247	0.731
2.2588	2.1262	0.732
2.2609	2.1276	0.733
2.2631	2.1290	0.734
2.2653	2.1304	0.735
2.2675	2.1319	0.736
2.2697	2.1333	0.737
2.2720	2.1347	0.738
2.2742	2.1361	0.739
2.2765	2.1376	0.740
2.2787	2.1390	0.741
2.2810	2.1405	0.742
2.2832	2.1419	0.743
2.2854	2.1433	0.744
2.2877	2.1448	0.745
2.2899	2.1462	0.746
2.2923	2.1477	0.747
2.2946	2.1491	0.748
2.2969	2.1506	0.749
2.2992	2.1520	0.750
2.3015	2.1535	0.751
2.3038	2.1549	0.752
2.3061	2.1564	0.753
2.3085	2.1579	0.754
2.3108	2.1593	0.755
2.3132	2.1608	0.756
2.3155	2.1622	0.757
2.3179	2.1637	0.758
2.3202	2.1652	0.759
2.3226	2.1667	0.760
2.3251	2.1681	0.761
2.3275	2.1696	0.762
2.3299	2.1711	0.763
2.3323	2.1726	0.764
2.3347	2.1741	0.765
2.3372	2.1755	0.766
2.3397	2.1770	0.767
2.3421	2.1785	0.768
2.3446	2.1800	0.769
2.3472	2.1815	0.770
2.3497	2.1830	0.771
2.3522	2.1845	0.772
2.3546	2.1860	0.773
2.3572	2.1875	0.774
2.3597	2.1890	0.775
2.3622	2.1905	0.776
2.3648	2.1921	0.777
2.3674	2.1936	0.778
2.3700	2.1951	0.779
2.3725	2.1966	0.780
2.3751	2.1981	0.781
2.3777	2.1997	0.782
2.3803	2.2012	0.783
2.3829	2.2027	0.784
2.3855	2.2043	0.785
2.3881	2.2058	0.786
2.3908	2.2073	0.787
2.3935	2.2089	0.788
2.3962	2.2104	0.789
2.3989	2.2120	0.790
2.4016	2.2135	0.791
2.4044	2.2151	0.792
2.4072	2.2166	0.793
2.4101	2.2182	0.794
2.4129	2.2197	0.795
2.4157	2.2213	0.796
2.4185	2.2229	0.797
2.4213	2.2244	0.798
2.4242	2.2260	0.799
2.4270	2.2276	0.800
2.4299	2.2292	0.801
2.4328	2.2307	0.802
2.4357	2.2323	0.803
2.4386	2.2339	0.804
2.4415	2.2355	0.805
2.4444	2.2371	0.806
2.4474	2.2387	0.807
2.4504	2.2403	0.808
2.4534	2.2419	0.809
2.4564	2.2435	0.810
2.4594	2.2451	0.811
2.4623	2.2467	0.812
2.4654	2.2483	0.813
2.4685	2.2500	0.814
2.4716	2.2516	0.815
2.4747	2.2532	0.816
2.4779	2.2548	0.817
2.4810	2.2565	0.818
2.4842	2.2581	0.819
2.4873	2.2598	0.820
2.4905	2.2614	0.821
2.4937	2.2630	0.822
2.4970	2.2647	0.823
2.5002	2.2663	0.824
2.5035	2.2680	0.825
2.5068	2.2697	0.826
2.5101	2.2713	0.827
2.5134	2.2730	0.828
2.5168	2.2747	0.829
2.5201	2.2764	0.830
2.5234	2.2780	0.831
2.5268	2.2797	0.832
2.5302	2.2814	0.833
2.5337	2.2831	0.834
2.5371	2.2848	0.835
2.5406	2.2865	0.836
2.5441	2.2882	0.837
2.5476	2.2899	0.838
2.5511	2.2916	0.839
2.5547	2.2933	0.840
2.5583	2.2951	0.841
2.5620	2.2968	0.842
2.5656	2.2985	0.843
2.5693	2.3002	0.844
2.5730	2.3020	0.845
2.5767	2.3037	0.846
2.5805	2.3055	0.847
2.5842	2.3072	0.848
2.5880	2.3090	0.849
2.5918	2.3107	0.850
2.5956	2.3125	0.851
2.5994	2.3143	0.852
2.6034	2.3160	0.853
2.6074	2.3178	0.854
2.6113	2.3196	0.855
2.6154	2.3214	0.856
2.6193	2.3232	0.857
2.6234	2.3250	0.858
2.6274	2.3268	0.859
2.6316	2.3286	0.860
2.6357	2.3304	0.861
2.6399	2.3322	0.862
2.6441	2.3340	0.863
2.6483	2.3359	0.864
2.6525	2.3377	0.865
2.6568	2.3395	0.866
2.6612	2.3414	0.867
2.6656	2.3432	0.868
2.6701	2.3451	0.869
2.6745	2.3469	0.870
2.6791	2.3488	0.871
2.6835	2.3507	0.872
2.6881	2.3526	0.873
2.6927	2.3544	0.874
2.6974	2.3563	0.875
2.7021	2.3582	0.876
2.7068	2.3601	0.877
2.7115	2.3620	0.878
2.7164	2.3639	0.879
2.7216	2.3658	0.880
2.7266	2.3678	0.881
2.7317	2.3697	0.882
2.7367	2.3716	0.883
2.7419	2.3736	0.884
2.7469	2.3755	0.885
2.7522	2.3775	0.886
2.7576	2.3794	0.887
2.7629	2.3814	0.888
2.7683	2.3834	0.889
2.7736	2.3853	0.890
2.7790	2.3873	0.891
2.7847	2.3893	0.892
2.7902	2.3913	0.893
2.7960	2.3933	0.894
2.8016	2.3953	0.895
2.8075	2.3973	0.896
2.8135	2.3994	0.897
2.8194	2.4014	0.898
2.8253	2.4034	0.899
2.8313	2.4055	0.900
2.8374	2.4075	0.901
2.8437	2.4096	0.902
2.8500	2.4116	0.903
2.8565	2.4137	0.904
2.8629	2.4158	0.905
2.8693	2.4179	0.906
2.8759	2.4200	0.907
2.8826	2.4221	0.908
2.8895	2.4242	0.909
2.8961	2.4263	0.910
2.9030	2.4285	0.911
2.9100	2.4306	0.912
2.9171	2.4327	0.913
2.9243	2.4349	0.914
2.9315	2.4370	0.915
2.9387	2.4392	0.916
2.9464	2.4414	0.917
2.9540	2.4436	0.918
2.9619	2.4458	0.919
2.9698	2.4480	0.920
2.9776	2.4502	0.921
2.9858	2.4524	0.922
2.9941	2.4546	0.923
3.0026	2.4569	0.924
3.0112	2.4591	0.925
3.0198	2.4614	0.926
3.0285	2.4636	0.927
3.0374	2.4659	0.928
3.0466	2.4682	0.929
3.0557	2.4705	0.930
3.0650	2.4728	0.931
3.0744	2.4751	0.932
3.0841	2.4774	0.933
3.0940	2.4798	0.934
3.1039	2.4821	0.935
3.1142	2.4845	0.936
3.1248	2.4868	0.937
3.1356	2.4892	0.938
3.1464	2.4916	0.939
3.1574	2.4940	0.940
3.1687	2.4964	0.941
3.1805	2.4988	0.942
3.1925	2.5012	0.943
3.2046	2.5036	0.944
3.2170	2.5061	0.945
3.2293	2.5086	0.946
3.2422	2.5110	0.947
3.2553	2.5135	0.948
3.2691	2.5160	0.949
3.2834	2.5185	0.950
3.2978	2.5210	0.951
3.3122	2.5235	0.952
3.3272	2.5261	0.953
3.3423	2.5286	0.954
3.3583	2.5312	0.955
3.3748	2.5338	0.956
3.3915	2.5363	0.957
3.4088	2.5389	0.958
3.4259	2.5416	0.959
3.4437	2.5442	0.960
3.4622	2.5468	0.961
3.4815	2.5495	0.962
3.5021	2.5521	0.963
3.5232	2.5548	0.964
3.5441	2.5575	0.965
3.5664	2.5602	0.966
3.5887	2.5629	0.967
3.6124	2.5656	0.968
3.6372	2.5684	0.969
3.6636	2.5711	0.970
3.6912	2.5739	0.971
3.7201	2.5767	0.972
3.7503	2.5794	0.973
3.7825	2.5822	0.974
3.8145	2.5851	0.975
3.8485	2.5879	0.976
3.8842	2.5907	0.977
3.9216	2.5936	0.978
3.9622	2.5965	0.979
4.0052	2.5994	0.980
4.0521	2.6023	0.981
4.1026	2.6052	0.982
4.1555	2.6081	0.983
4.2119	2.6111	0.984
4.2739	2.6140	0.985
4.3418	2.6170	0.986
4.4149	2.6200	0.987
4.4993	2.6230	0.988
4.5915	2.6260	0.989
4.6962	2.6290	0.990
4.8154	2.6320	0.991
4.9539	2.6351	0.992
5.1016	2.6381	0.993
5.3005	2.6412	0.994
5.5136	2.6443	0.995
5.8295	2.6474	0.996
6.0090	2.6505	0.997
6.5412	2.6536	0.998
6.4531	2.6567	0.999
7.4331	2.6599	1.000

==> propagation_poi458.dat <==
simulation	model	si_time	stddev	ratio
0.0000	0.0000	0.0000	0.0000	0.000
0.0000	0.0000	0.0000	0.0000	0.001
0.0000	0.0000	0.0000	0.0000	0.002
0.0000	0.0000	0.0000	0.0000	0.003
0.0000	0.0000	0.0000	0.0000	0.004
0.0000	0.0000	0.0000	0.0000	0.005
0.0569	0.0569	0.0362	0.0621	0.006
0.1041	0.1043	0.0665	0.0826	0.007
0.1446	0.1449	0.0924	0.0960	0.008
0.1791	0.1805	0.1152	0.1042	0.009
0.2106	0.2121	0.1354	0.1105	0.010
0.2391	0.2406	0.1536	0.1163	0.011
0.2652	0.2666	0.1702	0.1219	0.012
0.2889	0.2904	0.1855	0.1261	0.013
0.3107	0.3124	0.1995	0.1290	0.014
0.3315	0.3328	0.2126	0.1321	0.015
0.3507	0.3519	0.2249	0.1345	0.016
0.3688	0.3698	0.2364	0.1371	0.017
0.3850	0.3867	0.2472	0.1386	0.018
0.4011	0.4026	0.2574	0.1398	0.019
0.4162	0.4178	0.2671	0.1414	0.020
0.4306	0.4322	0.2764	0.1426	0.021
0.4444	0.4459	0.2852	0.1443	0.022
0.4576	0.4590	0.2936	0.1455	0.023
0.4701	0.4715	0.3017	0.1467	0.024
0.4820	0.4836	0.3094	0.1479	0.025
0.4935	0.4952	0.3168	0.1487	0.026
0.5048	0.5063	0.3240	0.1497	0.027
0.5153	0.5170	0.3309	0.1507	0.028
0.5257	0.5274	0.3376	0.1515	0.029
0.5355	0.5374	0.3440	0.1523	0.030
0.5457	0.5471	0.3503	0.1531	0.031
0.5554	0.5565	0.3563	0.1538	0.032
0.5646	0.5656	0.3622	0.1545	0.033
0.5735	0.5745	0.3679	0.1552	0.034
0.5824	0.5831	0.3734	0.1560	0.035
0.5909	0.5914	0.3788	0.1564	0.036
0.5992	0.5996	0.3840	0.1570	0.037
0.6071	0.6075	0.3891	0.1576	0.038
0.6150	0.6152	0.3941	0.1580	0.039
0.6224	0.6227	0.3990	0.1584	0.040
0.6298	0.6301	0.4037	0.1588	0.041
0.6369	0.6373	0.4084	0.1593	0.042
0.6441	0.6443	0.4129	0.1596	0.043
0.6511	0.6512	0.4173	0.1601	0.044
0.6577	0.6579	0.4217	0.1605	0.045
0.6643	0.6644	0.4259	0.1610	0.046
0.6707	0.6709	0.4301	0.1615	0.047
0.6770	0.6772	0.4341	0.1618	0.048
0.6832	0.6834	0.4381	0.1620	0.049
0.6894	0.6894	0.4421	0.1622	0.050
0.6952	0.6954	0.4459	0.1624	0.051
0.7011	0.7012	0.4497	0.1627	0.052
0.7066	0.7070	0.4534	0.1629	0.053
0.7122	0.7126	0.4570	0.1630	0.054
0.7177	0.7181	0.4606	0.1632	0.055
0.7230	0.7236	0.4641	0.1634	0.056
0.7283	0.7289	0.4676	0.1636	0.057
0.7336	0.7342	0.4710	0.1637	0.058
0.7388	0.7393	0.4743	0.1639	0.059
0.7438	0.7444	0.4776	0.1641	0.060
0.7488	0.7494	0.4809	0.1643	0.061
0.7537	0.7544	0.4841	0.1646	0.062
0.7585	0.7592	0.4873	0.1647	0.063
0.7633	0.7640	0.4904	0.1649	0.064
0.7680	0.7688	0.4934	0.1650	0.065
0.7726	0.7734	0.4964	0.1652	0.066
0.7771	0.7780	0.4994	0.1654	0.067
0.7817	0.7825	0.5024	0.1656	0.068
0.7862	0.7870	0.5053	0.1657	0.069
0.7904	0.7914	0.5081	0.1660	0.070
0.7947	0.7957	0.5109	0.1660	0.071
0.7991	0.8000	0.5137	0.1662	0.072
0.8033	0.8043	0.5165	0.1664	0.073
0.8074	0.8085	0.5192	0.1667	0.074
0.8116	0.8126	0.5219	0.1669	0.075
0.8158	0.8167	0.5245	0.1670	0.076
0.8199	0.8207	0.5272	0.1670	0.077
0.8240	0.8247	0.5298	0.1671	0.078
0.8279	0.8286	0.5323	0.1672	0.079
0.8317	0.8325	0.5349	0.1674	0.080
0.8355	0.8363	0.5374	0.1675	0.081
0.8393	0.8402	0.5398	0.1675	0.082
0.8431	0.8439	0.5423	0.1677	0.083
0.8468	0.8476	0.5447	0.1678	0.084
0.8504	0.8513	0.5471	0.1679	0.085
0.8540	0.8550	0.5495	0.1680	0.086
0.8576	0.8586	0.5518	0.1681	0.087
0.8612	0.8621	0.5542	0.1682	0.088
0.8648	0.8657	0.5565	0.1683	0.089
0.8683	0.8691	0.5588	0.1684	0.090
0.8718	0.8726	0.5610	0.1686	0.091
0.8752	0.8760	0.5633	0.1686	0.092
0.8786	0.8794	0.5655	0.1688	0.093
0.8820	0.8828	0.5677	0.1688	0.094
0.8854	0.8861	0.5698	0.1689	0.095
0.8887	0.8894	0.5720	0.1689	0.096
0.8920	0.8927	0.5741	0.1690	0.097
0.8953	0.8959	0.5762	0.1691	0.098
0.8985	0.8991	0.5783	0.1693	0.099
0.9017	0.9023	0.5804	0.1693	0.100
0.9049	0.9054	0.5825	0.1694	0.101
0.9079	0.9085	0.5845	0.1695	0.102
0.9110	0.9116	0.5866	0.1696	0.103
0.9141	0.9147	0.5886	0.1696	0.104
0.9172	0.9178	0.5906	0.1696	0.105
0.9202	0.9208	0.5925	0.1696	0.106
0.9232	0.9238	0.5945	0.1697	0.107
0.9262	0.9267	0.5965	0.1697	0.108
0.9292	0.9297	0.5984	0.1698	0.109
0.9322	0.9326	0.6003	0.1698	0.110
0.9352	0.9355	0.6022	0.1698	0.111
0.9381	0.9384	0.6041	0.1699	0.112
0.9411	0.9412	0.6060	0.1700	0.113
0.9440	0.9440	0.6078	0.1701	0.114
0.9468	0.9468	0.6097	0.1701	0.115
0.9497	0.9496	0.6115	0.1703	0.116
0.9526	0.9524	0.6133	0.1704	0.117
0.9554	0.9551	0.6151	0.1705	0.118
0.9582	0.9579	0.6169	0.1705	0.119
0.9610	0.9606	0.6187	0.1706	0.120
0.9637	0.9632	0.6205	0.1706	0.121
0.9665	0.9659	0.6222	0.1708	0.122
0.9692	0.9686	0.6240	0.1708	0.123
0.9719	0.9712	0.6257	0.1708	0.124
0.9745	0.9738	0.6274	0.1709	0.125
0.9771	0.9764	0.6291	0.1709	0.126
0.9798	0.9790	0.6308	0.1711	0.127
0.9823	0.9815	0.6325	0.1711	0.128
0.9849	0.9841	0.6342	0.1711	0.129
0.9875	0.9866	0.6359	0.1713	0.130
0.9900	0.9891	0.6375	0.1714	0.131
0.9925	0.9916	0.6392	0.1714	0.132
0.9950	0.9941	0.6408	0.1714	0.133
0.9975	0.9965	0.6424	0.1714	0.134
0.9999	0.9990	0.6441	0.1715	0.135
1.0024	1.0014	0.6457	0.1715	0.136
1.0048	1.0038	0.6473	0.1716	0.137
1.0072	1.0062	0.6489	0.1717	0.138
1.0096	1.0086	0.6504	0.1718	0.139
1.0120	1.0110	0.6520	0.1718	0.140
1.0144	1.0133	0.6536	0.1719	0.141
1.0168	1.0157	0.6551	0.1719	0.142
1.0191	1.0180	0.6567	0.1719	0.143
1.0215	1.0203	0.6582	0.1720	0.144
1.0238	1.0226	0.6597	0.1720	0.145
1.0261	1.0249	0.6612	0.1721	0.146
1.0284	1.0272	0.6628	0.1722	0.147
1.0307	1.0294	0.6643	0.1722	0.148
1.0330	1.0317	0.6658	0.1722	0.149
1.0352	1.0339	0.6672	0.1723	0.150
1.0374	1.0361	0.6687	0.1724	0.151
1.0396	1.0383	0.6702	0.1725	0.152
1.0418	1.0405	0.6717	0.1725	0.153
1.0441	1.0427	0.6731	0.1725	0.154
1.0463	1.0449	0.6746	0.1725	0.155
1.0485	1.0471	0.6760	0.1726	0.156
1.0507	1.0492	0.6775	0.1727	0.157
1.0529	1.0514	0.6789	0.1727	0.158
1.0551	1.0535	0.6803	0.1728	0.159
1.0572	1.0556	0.6817	0.1727	0.160
1.0594	1.0577	0.6831	0.1728	0.161
1.0615	1.0598	0.6845	0.1728	0.162
1.0637	1.0619	0.6859	0.1728	0.163
1.0658	1.0640	0.6873	0.1728	0.164
1.0679	1.0661	0.6887	0.1729	0.165
1.0700	1.0681	0.6901	0.1729	0.166
1.0720	1.0702	0.6914	0.1729	0.167
1.0741	1.0722	0.6928	0.1729	0.168
1.0761	1.0742	0.6942	0.1730	0.169
1.0782	1.0763	0.6955	0.1730	0.170
1.0803	1.0783	0.6969	0.1730	0.171
1.0823	1.0803	0.6982	0.1731	0.172
1.0842	1.0823	0.6995	0.1731	0.173
1.0862	1.0842	0.7009	0.1732	0.174
1.0883	1.0862	0.7022	0.1732	0.175
1.0903	1.0882	0.7035	0.1732	0.176
1.0923	1.0901	0.7048	0.1732	0.177
1.0943	1.0921	0.7061	0.1732	0.178
1.0963	1.0940	0.7074	0.1732	0.179
1.0982	1.0959	0.7087	0.1732	0.180
1.1002	1.0979	0.7100	0.1732	0.181
1.1021	1.0998	0.7113	0.1732	0.182
1.1041	1.1017	0.7126	0.1733	0.183
1.1061	1.1036	0.7139	0.1734	0.184
1.1080	1.1055	0.7152	0.1734	0.185
1.1099	1.1073	0.7164	0.1734	0.186
1.1118	1.1092	0.7177	0.1735	0.187
1.1138	1.1111	0.7189	0.1735	0.188
1.1157	1.1129	0.7202	0.1736	0.189
1.1176	1.1148	0.7214	0.1736	0.190
1.1195	1.1166	0.7227	0.1736	0.191
1.1214	1.1185	0.7239	0.1736	0.192
1.1233	1.1203	0.7252	0.1737	0.193
1.1251	1.1221	0.7264	0.1737	0.194
1.1269	1.1239	0.7276	0.1738	0.195
1.1288	1.1257	0.7288	0.1738	0.196
1.1306	1.1275	0.7301	0.1739	0.197
1.1324	1.1293	0.7313	0.1739	0.198
1.1342	1.1311	0.7325	0.1740	0.199
1.1360	1.1329	0.7337	0.1740	0.200
1.1377	1.1346	0.7349	0.1741	0.201
1.1395	1.1364	0.7361	0.1742	0.202
1.1413	1.1382	0.7373	0.1742	0.203
1.1431	1.1399	0.7385	0.1742	0.204
1.1448	1.1417	0.7396	0.1743	0.205
1.1466	1.1434	0.7408	0.1743	0.206
1.1483	1.1451	0.7420	0.1743	0.207
1.1501	1.1469	0.7432	0.1743	0.208
1.1519	1.1486	0.7443	0.1744	0.209
1.1536	1.1503	0.7455	0.1744	0.210
1.1554	1.1520	0.7467	0.1744	0.211
1.1571	1.1537	0.7478	0.1745	0.212
1.1588	1.1554	0.7490	0.1745	0.213
1.1605	1.1571	0.7501	0.1745	0.214
1.1623	1.1588	0.7513	0.1746	0.215
1.1640	1.1604	0.7524	0.1746	0.216
1.1657	1.1621	0.7536	0.1746	0.217
1.1674	1.1638	0.7547	0.1746	0.218
1.1690	1.1654	0.7558	0.1746	0.219
1.1707	1.1671	0.7570	0.1747	0.220
1.1724	1.1687	0.7581	0.1747	0.221
1.1741	1.1704	0.7592	0.1747	0.222
1.1758	1.1720	0.7603	0.1748	0.223
1.1775	1.1737	0.7615	0.1747	0.224
1.1791	1.1753	0.7626	0.1747	0.225
1.1808	1.1769	0.7637	0.1748	0.226
1.1825	1.1785	0.7648	0.1748	0.227
1.1841	1.1801	0.7659	0.1748	0.228
1.1858	1.1817	0.7670	0.1749	0.229
1.1875	1.1833	0.7681	0.1749	0.230
1.1891	1.1849	0.7692	0.1749	0.231
1.1908	1.1865	0.7703	0.1749	0.232
1.1925	1.1881	0.7714	0.1749	0.233
1.1941	1.1897	0.7725	0.1750	0.234
1.1957	1.1913	0.7736	0.1750	0.235
1.1973	1.1928	0.7746	0.1750	0.236
1.1990	1.1944	0.7757	0.1750	0.237
1.2006	1.1960	0.7768	0.1750	0.238
1.2021	1.1975	0.7779	0.1751	0.239
1.2037	1.1991	0.7790	0.1751	0.240
1.2053	1.2006	0.7800	0.1751	0.241
1.2070	1.2022	0.7811	0.1752	0.242
1.2086	1.2037	0.7822	0.1752	0.243
1.2102	1.2053	0.7832	0.1753	0.244
1.2118	1.2068	0.7843	0.1753	0.245
1.2134	1.2083	0.7853	0.1753	0.246
1.2149	1.2098	0.7864	0.1753	0.247
1.2165	1.2114	0.7874	0.1753	0.248
1.2181	1.2129	0.7885	0.1754	0.249
1.2196	1.2144	0.7895	0.1754	0.250
1.2211	1.2159	0.7906	0.1754	0.251
1.2227	1.2174	0.7916	0.1754	0.252
1.2242	1.2189	0.7927	0.1755	0.253
1.2258	1.2204	0.7937	0.1755	0.254
1.2274	1.2219	0.7947	0.1755	0.255
1.2289	1.2234	0.7958	0.1755	0.256
1.2305	1.2248	0.7968	0.1755	0.257
1.2320	1.2263	0.7978	0.1755	0.258
1.2335	1.2278	0.7988	0.1756	0.259
1.2350	1.2293	0.7999	0.1756	0.260
1.2366	1.2307	0.8009	0.1756	0.261
1.2381	1.2322	0.8019	0.1756	0.262
1.2396	1.2336	0.8029	0.1757	0.263
1.2411	1.2351	0.8039	0.1757	0.264
1.2426	1.2366	0.8050	0.1757	0.265
1.2441	1.2380	0.8060	0.1757	0.266
1.2456	1.2394	0.8070	0.1758	0.267
1.2471	1.2409	0.8080	0.1758	0.268
1.2486	1.2423	0.8090	0.1758	0.269
1.2501	1.2438	0.8100	0.1758	0.270
1.2515	1.2452	0.8110	0.1758	0.271
1.2530	1.2466	0.8120	0.1759	0.272
1.2545	1.2480	0.8130	0.1759	0.273
1.2560	1.2494	0.8140	0.1759	0.274
1.2574	1.2509	0.8150	0.1760	0.275
1.2589	1.2523	0.8160	0.1759	0.276
1.2604	1.2537	0.8170	0.1760	0.277
1.2618	1.2551	0.8179	0.1760	0.278
1.2633	1.2565	0.8189	0.1760	0.279
1.2648	1.2579	0.8199	0.1761	0.280
1.2662	1.2593	0.8209	0.1761	0.281
1.2677	1.2607	0.8219	0.1761	0.282
1.2691	1.2621	0.8229	0.1762	0.283
1.2706	1.2635	0.8238	0.1762	0.284
1.2720	1.2648	0.8248	0.1762	0.285
1.2734	1.2662	0.8258	0.1762	0.286
1.2749	1.2676	0.8268	0.1762	0.287
1.2763	1.2690	0.8277	0.1762	0.288
1.2778	1.2703	0.8287	0.1763	0.289
1.2792	1.2717	0.8297	0.1763	0.290
1.2806	1.2731	0.8306	0.1763	0.291
1.2820	1.2744	0.8316	0.1763	0.292
1.2834	1.2758	0.8326	0.1763	0.293
1.2848	1.2772	0.8335	0.1763	0.294
1.2862	1.2785	0.8345	0.1763	0.295
1.2876	1.2799	0.8354	0.1763	0.296
1.2890	1.2812	0.8364	0.1763	0.297
1.2905	1.2826	0.8374	0.1764	0.298
1.2919	1.2839	0.8383	0.1764	0.299
1.2933	1.2852	0.8393	0.1764	0.300
1.2946	1.2866	0.8402	0.1764	0.301
1.2960	1.2879	0.8412	0.1764	0.302
1.2975	1.2892	0.8421	0.1765	0.303
1.2989	1.2906	0.8431	0.1765	0.304
1.3003	1.2919	0.8440	0.1765	0.305
1.3016	1.2932	0.8450	0.1765	0.306
1.3030	1.2945	0.8459	0.1765	0.307
1.3044	1.2958	0.8468	0.1766	0.308
1.3058	1.2972	0.8478	0.1766	0.309
1.3071	1.2985	0.8487	0.1766	0.310
1.3085	1.2998	0.8497	0.1766	0.311
1.3099	1.3011	0.8506	0.1766	0.312
1.3112	1.3024	0.8515	0.1767	0.313
1.3126	1.3037	0.8525	0.1767	0.314
1.3140	1.3050	0.8534	0.1767	0.315
1.3154	1.3063	0.8543	0.1767	0.316
1.3168	1.3076	0.8553	0.1767	0.317
1.3182	1.3089	0.8562	0.1767	0.318
1.3196	1.3102	0.8571	0.1767	0.319
1.3209	1.3115	0.8580	0.1768	0.320
1.3223	1.3128	0.8590	0.1768	0.321
1.3236	1.3140	0.8599	0.1768	0.322
1.3250	1.3153	0.8608	0.1768	0.323
1.3263	1.3166	0.8617	0.1768	0.324
1.3277	1.3179	0.8627	0.1768	0.325
1.3291	1.3192	0.8636	0.1768	0.326
1.3304	1.3204	0.8645	0.1768	0.327
1.3317	1.3217	0.8654	0.1768	0.328
1.3331	1.3230	0.8663	0.1769	0.329
1.3344	1.3242	0.8673	0.1769	0.330
1.3358	1.3255	0.8682	0.1769	0.331
1.3371	1.3268	0.8691	0.1769	0.332
1.3385	1.3280	0.8700	0.1769	0.333
1.3398	1.3293	0.8709	0.1769	0.334
1.3412	1.3305	0.8718	0.1769	0.335
1.3425	1.3318	0.8727	0.1769	0.336
1.3439	1.3330	0.8736	0.1769	0.337
1.3452	1.3343	0.8746	0.1769	0.338
1.3465	1.3355	0.8755	0.1769	0.339
1.3479	1.3368	0.8764	0.1770	0.340
1.3492	1.3380	0.8773	0.1770	0.341
1.3505	1.3393	0.8782	0.1770	0.342
1.3519	1.3405	0.8791	0.1770	0.343
1.3533	1.3417	0.8800	0.1770	0.344
1.3546	1.3430	0.8809	0.1770	0.345
1.3559	1.3442	0.8818	0.1770	0.346
1.3572	1.3454	0.8827	0.1770	0.347
1.3585	1.3467	0.8836	0.1770	0.348
1.3598	1.3479	0.8845	0.1771	0.349
1.3611	1.3491	0.8854	0.1771	0.350
1.3624	1.3503	0.8863	0.1771	0.351
1.3637	1.3516	0.8872	0.1771	0.352
1.3650	1.3528	0.8881	0.1771	0.353
1.3663	1.3540	0.8890	0.1771	0.354
1.3676	1.3552	0.8899	0.1772	0.355
1.3688	1.3564	0.8908	0.1772	0.356
1.3701	1.3576	0.8917	0.1772	0.357
1.3715	1.3588	0.8926	0.1772	0.358
1.3728	1.3601	0.8934	0.1772	0.359
1.3741	1.3613	0.8943	0.1773	0.360
1.3754	1.3625	0.8952	0.1773	0.361
1.3767	1.3637	0.8961	0.1773	0.362
1.3780	1.3649	0.8970	0.1774	0.363
1.3792	1.3661	0.8979	0.1774	0.364
1.3805	1.3673	0.8988	0.1774	0.365
1.3818	1.3685	0.8997	0.1774	0.366
1.3831	1.3697	0.9006	0.1774	0.367
1.3844	1.3709	0.9014	0.1774	0.368
1.3857	1.3721	0.9023	0.1775	0.369
1.3870	1.3732	0.9032	0.1774	0.370
1.3883	1.3744	0.9041	0.1774	0.371
1.3896	1.3756	0.9050	0.1775	0.372
1.3909	1.3768	0.9059	0.1775	0.373
1.3922	1.3780	0.9068	0.1775	0.374
1.3934	1.3792	0.9076	0.1775	0.375
1.3948	1.3804	0.9085	0.1775	0.376
1.3960	1.3815	0.9094	0.1775	0.377
1.3973	1.3827	0.9103	0.1775	0.378
1.3986	1.3839	0.9112	0.1776	0.379
1.3999	1.3851	0.9120	0.1776	0.380
1.4012	1.3862	0.9129	0.1776	0.381
1.4025	1.3874	0.9138	0.1776	0.382
1.4037	1.3886	0.9147	0.1776	0.383
1.4050	1.3898	0.9156	0.1776	0.384
1.4063	1.3909	0.9164	0.1776	0.385
1.4075	1.3921	0.9173	0.1776	0.386
1.4088	1.3933	0.9182	0.1776	0.387
1.4100	1.3944	0.9191	0.1776	0.388
1.4113	1.3956	0.9199	0.1776	0.389
1.4125	1.3967	0.9208	0.1776	0.390
1.4138	1.3979	0.9217	0.1776	0.391
1.4151	1.3991	0.9226	0.1777	0.392
1.4163	1.4002	0.9234	0.1777	0.393
1.4176	1.4014	0.9243	0.1777	0.394
1.4188	1.4025	0.9252	0.1777	0.395
1.4201	1.4037	0.9261	0.1778	0.396
1.4213	1.4048	0.9269	0.1778	0.397
1.4226	1.4060	0.9278	0.1778	0.398
1.4239	1.4071	0.9287	0.1778	0.399
1.4251	1.4083	0.9295	0.1778	0.400
1.4264	1.4094	0.9304	0.1778	0.401
1.4276	1.4106	0.9313	0.1778	0.402
1.4289	1.4117	0.9322	0.1779	0.403
1.4301	1.4129	0.9330	0.1779	0.404
1.4314	1.4140	0.9339	0.1779	0.405
1.4326	1.4151	0.9348	0.1779	0.406
1.4338	1.4163	0.9356	0.1779	0.407
1.4351	1.4174	0.9365	0.1779	0.408
1.4363	1.4186	0.9374	0.1779	0.409
1.4376	1.4197	0.9382	0.1780	0.410
1.4388	1.4208	0.9391	0.1780	0.411
1.4400	1.4220	0.9400	0.1780	0.412
1.4413	1.4231	0.9409	0.1780	0.413
1.4425	1.4242	0.9417	0.1780	0.414
1.4437	1.4254	0.9426	0.1780	0.415
1.4450	1.4265	0.9435	0.1781	0.416
1.4462	1.4276	0.9443	0.1781	0.417
1.4475	1.4287	0.9452	0.1781	0.418
1.4487	1.4299	0.9461	0.1781	0.419
1.4499	1.4310	0.9469	0.1781	0.420
1.4512	1.4321	0.9478	0.1781	0.421
1.4524	1.4332	0.9487	0.1782	0.422
1.4536	1.4344	0.9495	0.1782	0.423
1.4549	1.4355	0.9504	0.1782	0.424
1.4561	1.4366	0.9513	0.1782	0.425
1.4573	1.4377	0.9521	0.1783	0.426
1.4586	1.4388	0.9530	0.1783	0.427
1.4598	1.4399	0.9539	0.1783	0.428
1.4611	1.4411	0.9547	0.1783	0.429
1.4623	1.4422	0.9556	0.1783	0.430
1.4636	1.4433	0.9565	0.1784	0.431
1.4648	1.4444	0.9573	0.1783	0.432
1.4661	1.4455	0.9582	0.1783	0.433
1.4673	1.4466	0.9591	0.1783	0.434
1.4685	1.4477	0.9599	0.1783	0.435
1.4698	1.4488	0.9608	0.1783	0.436
1.4710	1.4500	0.9617	0.1784	0.437
1.4722	1.4511	0.9625	0.1784	0.438
1.4735	1.4522	0.9634	0.1783	0.439
1.4747	1.4533	0.9643	0.1783	0.440
1.4759	1.4544	0.9651	0.1783	0.441
1.4772	1.4555	0.9660	0.1784	0.442
1.4785	1.4566	0.9669	0.1784	0.443
1.4797	1.4577	0.9677	0.1784	0.444
1.4809	1.4588	0.9686	0.1784	0.445
1.4821	1.4599	0.9695	0.1784	0.446
1.4834	1.4610	0.9703	0.1784	0.447
1.4846	1.4621	0.9712	0.1784	0.448
1.4859	1.4632	0.9721	0.1785	0.449
1.4871	1.4643	0.9729	0.1785	0.450
1.4883	1.4654	0.9738	0.1785	0.451
1.4895	1.4665	0.9747	0.1785	0.452
1.4908	1.4676	0.9755	0.1785	0.453
1.4920	1.4687	0.9764	0.1785	0.454
1.4932	1.4697	0.9773	0.1785	0.455
1.4945	1.4708	0.9781	0.1785	0.456
1.4957	1.4719	0.9790	0.1785	0.457
1.4969	1.4730	0.9799	0.1785	0.458
1.4981	1.4741	0.9807	0.1785	0.459
1.4994	1.4752	0.9816	0.1785	0.460
1.5006	1.4763	0.9825	0.1785	0.461
1.5019	1.4774	0.9834	0.1785	0.462
1.5031	1.4785	0.9842	0.1786	0.463
1.5043	1.4795	0.9851	0.1785	0.464
1.5056	1.4806	0.9860	0.1786	0.465
1.5068	1.4817	0.9868	0.1785	0.466
1.5080	1.4828	0.9877	0.1785	0.467
1.5093	1.4839	0.9886	0.1785	0.468
1.5105	1.4850	0.9894	0.1785	0.469
1.5118	1.4860	0.9903	0.1785	0.470
1.5130	1.4871	0.9912	0.1785	0.471
1.5142	1.4882	0.9921	0.1785	0.472
1.5155	1.4893	0.9929	0.1785	0.473
1.5167	1.4904	0.9938	0.1785	0.474
1.5180	1.4914	0.9947	0.1786	0.475
1.5192	1.4925	0.9955	0.1786	0.476
1.5204	1.4936	0.9964	0.1786	0.477
1.5217	1.4947	0.9973	0.1786	0.478
1.5229	1.4958	0.9982	0.1786	0.479
1.5242	1.4968	0.9990	0.1787	0.480
1.5254	1.4979	0.9999	0.1787	0.481
1.5266	1.4990	1.0008	0.1787	0.482
1.5279	1.5001	1.0017	0.1787	0.483
1.5291	1.5011	1.0025	0.1787	0.484
1.5304	1.5022	1.0034	0.1788	0.485
1.5316	1.5033	1.0043	0.1788	0.486
1.5329	1.5043	1.0052	0.1788	0.487
1.5341	1.5054	1.0061	0.1788	0.488
1.5353	1.5065	1.0069	0.1789	0.489
1.5365	1.5076	1.0078	0.1789	0.490
1.5378	1.5086	1.0087	0.1789	0.491
1.5390	1.5097	1.0096	0.1789	0.492
1.5403	1.5108	1.0104	0.1789	0.493
1.5416	1.5118	1.0113	0.1790	0.494
1.5428	1.5129	1.0122	0.1790	0.495
1.5440	1.5140	1.0131	0.1790	0.496
1.5453	1.5150	1.0140	0.1790	0.497
1.5466	1.5161	1.0149	0.1790	0.498
1.5478	1.5172	1.0157	0.1790	0.499
1.5490	1.5182	1.0166	0.1790	0.500
1.5503	1.5193	1.0175	0.1790	0.501
1.5515	1.5204	1.0184	0.1790	0.502
1.5528	1.5214	1.0193	0.1790	0.503
1.5541	1.5225	1.0202	0.1789	0.504
1.5553	1.5236	1.0210	0.1789	0.505
1.5566	1.5246	1.0219	0.1789	0.506
1.5578	1.5257	1.0228	0.1789	0.507
1.5591	1.5267	1.0237	0.1790	0.508
1.5604	1.5278	1.0246	0.1790	0.509
1.5616	1.5289	1.0255	0.1789	0.510
1.5629	1.5299	1.0264	0.1789	0.511
1.5641	1.5310	1.0273	0.1790	0.512
1.5654	1.5320	1.0282	0.1790	0.513
1.5667	1.5331	1.0290	0.1790	0.514
1.5680	1.5342	1.0299	0.1790	0.515
1.5692	1.5352	1.0308	0.1790	0.516
1.5705	1.5363	1.0317	0.1790	0.517
1.5717	1.5373	1.0326	0.1790	0.518
1.5730	1.5384	1.0335	0.1790	0.519
1.5742	1.5395	1.0344	0.1790	0.520
1.5755	1.5405	1.0353	0.1790	0.521
1.5768	1.5416	1.0362	0.1790	0.522
1.5781	1.5426	1.0371	0.1790	0.523
1.5793	1.5437	1.0380	0.1790	0.524
1.5806	1.5447	1.0389	0.1790	0.525
1.5819	1.5458	1.0398	0.1791	0.526
1.5831	1.5469	1.0407	0.1791	0.527
1.5844	1.5479	1.0416	0.1791	0.528
1.5857	1.5490	1.0425	0.1791	0.529
1.5869	1.5500	1.0434	0.1791	0.530
1.5882	1.5511	1.0443	0.1791	0.531
1.5895	1.5521	1.0452	0.1791	0.532
1.5908	1.5532	1.0461	0.1791	0.533
1.5920	1.5542	1.0470	0.1791	0.534
1.5933	1.5553	1.0479	0.1791	0.535
1.5945	1.5563	1.0488	0.1791	0.536
1.5958	1.5574	1.0497	0.1791	0.537
1.5971	1.5584	1.0507	0.1791	0.538
1.5983	1.5595	1.0516	0.1791	0.539
1.5996	1.5606	1.0525	0.1791	0.540
1.6008	1.5616	1.0534	0.1791	0.541
1.6021	1.5627	1.0543	0.1791	0.542
1.6034	1.5637	1.0552	0.1791	0.543
1.6046	1.5648	1.0561	0.1791	0.544
1.6059	1.5658	1.0570	0.1791	0.545
1.6072	1.5669	1.0580	0.1791	0.546
1.6084	1.5679	1.0589	0.1791	0.547
1.6097	1.5690	1.0598	0.1792	0.548
1.6109	1.5700	1.0607	0.1792	0.549
1.6122	1.5711	1.0616	0.1791	0.550
1.6134	1.5721	1.0626	0.1791	0.551
1.6147	1.5732	1.0635	0.1791	0.552
1.6160	1.5742	1.0644	0.1791	0.553
1.6173	1.5753	1.0653	0.1791	0.554
1.6185	1.5763	1.0663	0.1791	0.555
1.6198	1.5774	1.0672	0.1792	0.556
1.6211	1.5784	1.0681	0.1792	0.557
1.6224	1.5795	1.0690	0.1792	0.558
1.6237	1.5805	1.0700	0.1792	0.559
1.6249	1.5816	1.0709	0.1791	0.560
1.6262	1.5826	1.0718	0.1792	0.561
1.6275	1.5837	1.0728	0.1792	0.562
1.6288	1.5847	1.0737	0.1792	0.563
1.6301	1.5858	1.0746	0.1792	0.564
1.6314	1.5868	1.0756	0.1792	0.565
1.6327	1.5879	1.0765	0.1792	0.566
1.6340	1.5889	1.0774	0.1792	0.567
1.6353	1.5900	1.0784	0.1792	0.568
1.6366	1.5910	1.0793	0.1792	0.569
1.6379	1.5921	1.0803	0.1792	0.570
1.6392	1.5931	1.0812	0.1793	0.571
1.6405	1.5942	1.0822	0.1793	0.572
1.6418	1.5952	1.0831	0.1792	0.573
1.6431	1.5963	1.0840	0.1793	0.574
1.6445	1.5973	1.0850	0.1793	0.575
1.6458	1.5984	1.0859	0.1793	0.576
1.6471	1.5994	1.0869	0.1793	0.577
1.6485	1.6005	1.0878	0.1793	0.578
1.6498	1.6015	1.0888	0.1793	0.579
1.6511	1.6026	1.0898	0.1793	0.580
1.6524	1.6036	1.0907	0.1793	0.581
1.6538	1.6047	1.0917	0.1793	0.582
1.6551	1.6057	1.0926	0.1793	0.583
1.6565	1.6068	1.0936	0.1793	0.584
1.6578	1.6078	1.0946	0.1793	0.585
1.6591	1.6089	1.0955	0.1793	0.586
1.6605	1.6099	1.0965	0.1794	0.587
1.6618	1.6110	1.0974	0.1794	0.588
1.6631	1.6120	1.0984	0.1794	0.589
1.6644	1.6131	1.0994	0.1794	0.590
1.6657	1.6141	1.1003	0.1794	0.591
1.6670	1.6152	1.1013	0.1795	0.592
1.6684	1.6162	1.1023	0.1795	0.593
1.6697	1.6173	1.1033	0.1795	0.594
1.6711	1.6183	1.1042	0.1795	0.595
1.6725	1.6194	1.1052	0.1795	0.596
1.6738	1.6204	1.1062	0.1795	0.597
1.6751	1.6215	1.1072	0.1795	0.598
1.6765	1.6225	1.1082	0.1795	0.599
1.6778	1.6236	1.1091	0.1795	0.600
1.6791	1.6246	1.1101	0.1795	0.601
1.6805	1.6257	1.1111	0.1795	0.602
1.6818	1.6267	1.1121	0.1795	0.603
1.6831	1.6278	1.1131	0.1795	0.604
1.6845	1.6289	1.1141	0.1795	0.605
1.6858	1.6299	1.1151	0.1795	0.606
1.6872	1.6310	1.1161	0.1795	0.607
1.6885	1.6320	1.1171	0.1795	0.608
1.6899	1.6331	1.1181	0.1796	0.609
1.6912	1.6341	1.1191	0.1796	0.610
1.6926	1.6352	1.1201	0.1796	0.611
1.6939	1.6362	1.1211	0.1796	0.612
1.6953	1.6373	1.1221	0.1796	0.613
1.6967	1.6383	1.1231	0.1796	0.614
1.6981	1.6394	1.1241	0.1796	0.615
1.6995	1.6405	1.1251	0.1796	0.616
1.7009	1.6415	1.1261	0.1796	0.617
1.7023	1.6426	1.1271	0.1796	0.618
1.7036	1.6436	1.1281	0.1796	0.619
1.7050	1.6447	1.1292	0.1797	0.620
1.7064	1.6457	1.1302	0.1796	0.621
1.7078	1.6468	1.1312	0.1796	0.622
1.7091	1.6479	1.1322	0.1797	0.623
1.7105	1.6489	1.1332	0.1797	0.624
1.7119	1.6500	1.1343	0.1797	0.625
1.7133	1.6510	1.1353	0.1797	0.626
1.7147	1.6521	1.1363	0.1798	0.627
1.7161	1.6532	1.1374	0.1798	0.628
1.7175	1.6542	1.1384	0.1798	0.629
1.7188	1.6553	1.1394	0.1798	0.630
1.7202	1.6563	1.1405	0.1798	0.631
1.7216	1.6574	1.1415	0.1798	0.632
1.7230	1.6585	1.1426	0.1798	0.633
1.7244	1.6595	1.1436	0.1799	0.634
1.7258	1.6606	1.1446	0.1799	0.635
1.7272	1.6616	1.1457	0.1800	0.636
1.7286	1.6627	1.1467	0.1800	0.637
1.7300	1.6638	1.1478	0.1800	0.638
1.7315	1.6648	1.1489	0.1800	0.639
1.7329	1.6659	1.1499	0.1800	0.640
1.7343	1.6670	1.1510	0.1800	0.641
1.7358	1.6680	1.1520	0.1800	0.642
1.7372	1.6691	1.1531	0.1801	0.643
1.7387	1.6702	1.1542	0.1801	0.644
1.7401	1.6712	1.1552	0.1801	0.645
1.7415	1.6723	1.1563	0.1801	0.646
1.7430	1.6734	1.1574	0.1801	0.647
1.7444	1.6744	1.1585	0.1801	0.648
1.7459	1.6755	1.1595	0.1801	0.649
1.7473	1.6766	1.1606	0.1801	0.650
1.7488	1.6776	1.1617	0.1801	0.651
1.7502	1.6787	1.1628	0.1801	0.652
1.7517	1.6798	1.1639	0.1801	0.653
1.7531	1.6809	1.1650	0.1801	0.654
1.7546	1.6819	1.1660	0.1801	0.655
1.7561	1.6830	1.1671	0.1801	0.656
1.7575	1.6841	1.1682	0.1802	0.657
1.7590	1.6852	1.1693	0.1802	0.658
1.7605	1.6862	1.1704	0.1802	0.659
1.7620	1.6873	1.1715	0.1802	0.660
1.7635	1.6884	1.1727	0.1802	0.661
1.7649	1.6895	1.1738	0.1802	0.662
1.7664	1.6905	1.1749	0.1802	0.663
1.7679	1.6916	1.1760	0.1802	0.664
1.7695	1.6927	1.1771	0.1802	0.665
1.7709	1.6938	1.1782	0.1802	0.666
1.7725	1.6948	1.1794	0.1802	0.667
1.7740	1.6959	1.1805	0.1803	0.668
1.7755	1.6970	1.1816	0.1803	0.669
1.7770	1.6981	1.1827	0.1803	0.670
1.7785	1.6992	1.1839	0.1803	0.671
1.7800	1.7003	1.1850	0.1803	0.672
1.7815	1.7013	1.1861	0.1803	0.673
1.7830	1.7024	1.1873	0.1803	0.674
1.7846	1.7035	1.1884	0.1804	0.675
1.7861	1.7046	1.1896	0.1804	0.676
1.7876	1.7057	1.1907	0.1804	0.677
1.7892	1.7068	1.1919	0.1804	0.678
1.7908	1.7078	1.1930	0.1804	0.679
1.7923	1.7089	1.1942	0.1805	0.680
1.7939	1.7100	1.1954	0.1805	0.681
1.7954	1.7111	1.1965	0.1805	0.682
1.7970	1.7122	1.1977	0.1805	0.683
1.7985	1.7133	1.1989	0.1805	0.684
1.8001	1.7144	1.2001	0.1805	0.685
1.8017	1.7155	1.2012	0.1805	0.686
1.8033	1.7166	1.2024	0.1806	0.687
1.8048	1.7177	1.2036	0.1806	0.688
1.8065	1.7188	1.2048	0.1806	0.689
1.8081	1.7199	1.2060	0.1806	0.690
1.8096	1.7210	1.2072	0.1806	0.691
1.8112	1.7221	1.2084	0.1807	0.692
1.8127	1.7232	1.2096	0.1806	0.693
1.8144	1.7243	1.2108	0.1807	0.694
1.8159	1.7254	1.2120	0.1807	0.695
1.8175	1.7265	1.2132	0.1807	0.696
1.8191	1.7276	1.2144	0.1807	0.697
1.8208	1.7287	1.2156	0.1807	0.698
1.8223	1.7298	1.2169	0.1807	0.699
1.8239	1.7309	1.2181	0.1807	0.700
1.8256	1.7320	1.2193	0.1807	0.701
1.8272	1.7331	1.2205	0.1808	0.702
1.8288	1.7342	1.2218	0.1808	0.703
1.8304	1.7353	1.2230	0.1808	0.704
1.8321	1.7364	1.2243	0.1808	0.705
1.8338	1.7375	1.2255	0.1808	0.706
1.8355	1.7386	1.2268	0.1809	0.707
1.8371	1.7397	1.2280	0.1809	0.708
1.8388	1.7409	1.2293	0.1809	0.709
1.8404	1.7420	1.2305	0.1809	0.710
1.8421	1.7431	1.2318	0.1809	0.711
1.8437	1.7442	1.2331	0.1810	0.712
1.8454	1.7453	1.2344	0.1809	0.713
1.8470	1.7464	1.2356	0.1810	0.714
1.8487	1.7475	1.2369	0.1810	0.715
1.8504	1.7487	1.2382	0.1810	0.716
1.8521	1.7498	1.2395	0.1810	0.717
1.8538	1.7509	1.2408	0.1810	0.718
1.8555	1.7520	1.2421	0.1810	0.719
1.8572	1.7532	1.2434	0.1810	0.720
1.8590	1.7543	1.2447	0.1810	0.721
1.8607	1.7554	1.2460	0.1810	0.722
1.8624	1.7565	1.2473	0.1810	0.723
1.8641	1.7577	1.2487	0.1810	0.724
1.8659	1.7588	1.2500	0.1810	0.725
1.8676	1.7599	1.2513	0.1810	0.726
1.8694	1.7611	1.2527	0.1811	0.727
1.8711	1.7622	1.2540	0.1811	0.728
1.8728	1.7633	1.2553	0.1811	0.729
1.8746	1.7645	1.2567	0.1811	0.730
1.8764	1.7656	1.2580	0.1811	0.731
1.8782	1.7667	1.2594	0.1811	0.732
1.8799	1.7679	1.2608	0.1812	0.733
1.8817	1.7690	1.2621	0.1812	0.734
1.8835	1.7702	1.2635	0.1812	0.735
1.8853	1.7713	1.2649	0.1812	0.736
1.8871	1.7725	1.2663	0.1812	0.737
1.8889	1.7736	1.2677	0.1812	0.738
1.8908	1.7747	1.2690	0.1812	0.739
1.8926	1.7759	1.2704	0.1813	0.740
1.8944	1.7770	1.2718	0.1813	0.741
1.8962	1.7782	1.2733	0.1814	0.742
1.8981	1.7793	1.2747	0.1814	0.743
1.8999	1.7805	1.2761	0.1814	0.744
1.9017	1.7817	1.2775	0.1815	0.745
1.9036	1.7828	1.2789	0.1815	0.746
1.9055	1.7840	1.2804	0.1815	0.747
1.9074	1.7851	1.2818	0.1815	0.748
1.9092	1.7863	1.2833	0.1815	0.749
1.9111	1.7874	1.2847	0.1815	0.750
1.9130	1.7886	1.2862	0.1814	0.751
1.9149	1.7898	1.2876	0.1814	0.752
1.9168	1.7909	1.2891	0.1814	0.753
1.9187	1.7921	1.2906	0.1814	0.754
1.9206	1.7933	1.2921	0.1814	0.755
1.9225	1.7944	1.2935	0.1815	0.756
1.9244	1.7956	1.2950	0.1815	0.757
1.9264	1.7968	1.2965	0.1815	0.758
1.9283	1.7980	1.2980	0.1815	0.759
1.9303	1.7991	1.2996	0.1815	0.760
1.9322	1.8003	1.3011	0.1815	0.761
1.9342	1.8015	1.3026	0.1815	0.762
1.9361	1.8027	1.3041	0.1816	0.763
1.9381	1.8039	1.3057	0.1816	0.764
1.9401	1.8050	1.3072	0.1816	0.765
1.9421	1.8062	1.3088	0.1815	0.766
1.9441	1.8074	1.3103	0.1816	0.767
1.9460	1.8086	1.3119	0.1817	0.768
1.9481	1.8098	1.3134	0.1817	0.769
1.9501	1.8110	1.3150	0.1817	0.770
1.9521	1.8122	1.3166	0.1818	0.771
1.9541	1.8134	1.3182	0.1817	0.772
1.9562	1.8146	1.3198	0.1818	0.773
1.9583	1.8158	1.3214	0.1818	0.774
1.9603	1.8170	1.3230	0.1818	0.775
1.9624	1.8182	1.3246	0.1818	0.776
1.9644	1.8194	1.3263	0.1818	0.777
1.9665	1.8206	1.3279	0.1819	0.778
1.9686	1.8218	1.3295	0.1819	0.779
1.9707	1.8230	1.3312	0.1818	0.780
1.9728	1.8242	1.3328	0.1818	0.781
1.9749	1.8254	1.3345	0.1819	0.782
1.9770	1.8266	1.3362	0.1819	0.783
1.9792	1.8279	1.3379	0.1819	0.784
1.9813	1.8291	1.3396	0.1819	0.785
1.9835	1.8303	1.3413	0.1820	0.786
1.9857	1.8315	1.3430	0.1820	0.787
1.9879	1.8327	1.3447	0.1820	0.788
1.9901	1.8340	1.3464	0.1820	0.789
1.9923	1.8352	1.3481	0.1820	0.790
1.9945	1.8364	1.3499	0.1820	0.791
1.9967	1.8377	1.3516	0.1821	0.792
1.9990	1.8389	1.3534	0.1821	0.793
2.0012	1.8401	1.3551	0.1821	0.794
2.0035	1.8414	1.3569	0.1822	0.795
2.0058	1.8426	1.3587	0.1822	0.796
2.0081	1.8439	1.3605	0.1821	0.797
2.0103	1.8451	1.3623	0.1822	0.798
2.0126	1.8463	1.3641	0.1822	0.799
2.0149	1.8476	1.3659	0.1822	0.800
2.0173	1.8488	1.3678	0.1822	0.801
2.0196	1.8501	1.3696	0.1823	0.802
2.0220	1.8513	1.3715	0.1823	0.803
2.0243	1.8526	1.3733	0.1822	0.804
2.0267	1.8539	1.3752	0.1823	0.805
2.0291	1.8551	1.3771	0.1823	0.806
2.0315	1.8564	1.3790	0.1823	0.807
2.0339	1.8577	1.3809	0.1824	0.808
2.0363	1.8589	1.3828	0.1824	0.809
2.0387	1.8602	1.3847	0.1824	0.810
2.0412	1.8615	1.3866	0.1824	0.811
2.0437	1.8627	1.3886	0.1825	0.812
2.0461	1.8640	1.3905	0.1825	0.813
2.0486	1.8653	1.3925	0.1825	0.814
2.0510	1.8666	1.3945	0.1825	0.815
2.0535	1.8679	1.3965	0.1825	0.816
2.0561	1.8691	1.3985	0.1825	0.817
2.0586	1.8704	1.4005	0.1825	0.818
2.0612	1.8717	1.4025	0.1826	0.819
2.0637	1.8730	1.4046	0.1826	0.820
2.0663	1.8743	1.4066	0.1826	0.821
2.0689	1.8756	1.4087	0.1827	0.822
2.0716	1.8769	1.4108	0.1827	0.823
2.0742	1.8782	1.4129	0.1828	0.824
2.0768	1.8795	1.4150	0.1828	0.825
2.0795	1.8808	1.4171	0.1829	0.826
2.0821	1.8821	1.4192	0.1829	0.827
2.0848	1.8835	1.4214	0.1830	0.828
2.0874	1.8848	1.4235	0.1830	0.829
2.0901	1.8861	1.4257	0.1830	0.830
2.0928	1.8874	1.4279	0.1831	0.831
2.0955	1.8887	1.4301	0.1830	0.832
2.0983	1.8901	1.4323	0.1831	0.833
2.1011	1.8914	1.4345	0.1831	0.834
2.1038	1.8927	1.4368	0.1832	0.835
2.1066	1.8941	1.4390	0.1832	0.836
2.1095	1.8954	1.4413	0.1832	0.837
2.1123	1.8968	1.4436	0.1833	0.838
2.1151	1.8981	1.4459	0.1833	0.839
2.1180	1.8994	1.4482	0.1834	0.840
2.1208	1.9008	1.4506	0.1835	0.841
2.1238	1.9022	1.4529	0.1835	0.842
2.1268	1.9035	1.4553	0.1835	0.843
2.1297	1.9049	1.4577	0.1835	0.844
2.1327	1.9062	1.4601	0.1835	0.845
2.1357	1.9076	1.4625	0.1837	0.846
2.1388	1.9090	1.4650	0.1836	0.847
2.1419	1.9103	1.4675	0.1837	0.848
2.1449	1.9117	1.4699	0.1838	0.849
2.1481	1.9131	1.4724	0.1838	0.850
2.1511	1.9145	1.4750	0.1838	0.851
2.1542	1.9159	1.4775	0.1838	0.852
2.1574	1.9172	1.4801	0.1839	0.853
2.1606	1.9186	1.4826	0.1839	0.854
2.1638	1.9200	1.4852	0.1838	0.855
2.1670	1.9214	1.4878	0.1838	0.856
2.1702	1.9228	1.4905	0.1839	0.857
2.1735	1.9242	1.4931	0.1839	0.858
2.1768	1.9256	1.4958	0.1840	0.859
2.1801	1.9271	1.4985	0.1841	0.860
2.1834	1.9285	1.5013	0.1842	0.861
2.1868	1.9299	1.5040	0.1843	0.862
2.1901	1.9313	1.5068	0.1843	0.863
2.1936	1.9327	1.5096	0.1844	0.864
2.1971	1.9342	1.5124	0.1844	0.865
2.2005	1.9356	1.5152	0.1846	0.866
2.2040	1.9370	1.5181	0.1846	0.867
2.2076	1.9385	1.5210	0.1847	0.868
2.2112	1.9399	1.5239	0.1848	0.869
2.2148	1.9414	1.5269	0.1849	0.870
2.2185	1.9428	1.5299	0.1850	0.871
2.2222	1.9443	1.5329	0.1851	0.872
2.2259	1.9457	1.5359	0.1851	0.873
2.2296	1.9472	1.5389	0.1852	0.874
2.2334	1.9487	1.5420	0.1854	0.875
2.2372	1.9501	1.5451	0.1854	0.876
2.2412	1.9516	1.5483	0.1855	0.877
2.2449	1.9531	1.5514	0.1856	0.878
2.2488	1.9546	1.5547	0.1857	0.879
2.2527	1.9561	1.5579	0.1858	0.880
2.2567	1.9575	1.5612	0.1858	0.881
2.2607	1.9590	1.5645	0.1858	0.882
2.2648	1.9605	1.5678	0.1859	0.883
2.2689	1.9620	1.5712	0.1861	0.884
2.2730	1.9635	1.5746	0.1861	0.885
2.2772	1.9651	1.5780	0.1862	0.886
2.2814	1.9666	1.5815	0.1863	0.887
2.2856	1.9681	1.5850	0.1865	0.888
2.2899	1.9696	1.5885	0.1866	0.889
2.2942	1.9712	1.5921	0.1868	0.890
2.2986	1.9727	1.5957	0.1869	0.891
2.3029	1.9742	1.5994	0.1870	0.892
2.3074	1.9758	1.6031	0.1871	0.893
2.3120	1.9773	1.6069	0.1872	0.894
2.3165	1.9789	1.6106	0.1872	0.895
2.3212	1.9804	1.6145	0.1875	0.896
2.3258	1.9820	1.6184	0.1875	0.897
2.3305	1.9836	1.6223	0.1876	0.898
2.3355	1.9851	1.6263	0.1878	0.899
2.3403	1.9867	1.6303	0.1879	0.900
2.3452	1.9883	1.6343	0.1881	0.901
2.3502	1.9899	1.6385	0.1882	0.902
2.3552	1.9915	1.6426	0.1883	0.903
2.3602	1.9931	1.6468	0.1883	0.904
2.3653	1.9947	1.6511	0.1883	0.905
2.3705	1.9963	1.6554	0.1885	0.906
2.3755	1.9979	1.6598	0.1885	0.907
2.3809	1.9995	1.6643	0.1886	0.908
2.3864	2.0011	1.6688	0.1888	0.909
2.3919	2.0028	1.6733	0.1890	0.910
2.3973	2.0044	1.6780	0.1893	0.911
2.4029	2.0060	1.6826	0.1895	0.912
2.4087	2.0077	1.6874	0.1896	0.913
2.4146	2.0093	1.6922	0.1896	0.914
2.4205	2.0110	1.6971	0.1899	0.915
2.4263	2.0127	1.7021	0.1901	0.916
2.4321	2.0143	1.7071	0.1902	0.917
2.4382	2.0160	1.7122	0.1904	0.918
2.4443	2.0177	1.7174	0.1906	0.919
2.4505	2.0194	1.7227	0.1909	0.920
2.4568	2.0211	1.7280	0.1911	0.921
2.4632	2.0227	1.7334	0.1913	0.922
2.4698	2.0245	1.7390	0.1917	0.923
2.4765	2.0262	1.7446	0.1920	0.924
2.4832	2.0279	1.7503	0.1922	0.925
2.4901	2.0296	1.7561	0.1924	0.926
2.4973	2.0313	1.7619	0.1926	0.927
2.5042	2.0331	1.7679	0.1929	0.928
2.5114	2.0348	1.7740	0.1932	0.929
2.5186	2.0366	1.7802	0.1937	0.930
2.5261	2.0383	1.7865	0.1937	0.931
2.5336	2.0401	1.7930	0.1939	0.932
2.5412	2.0418	1.7995	0.1943	0.933
2.5490	2.0436	1.8062	0.1947	0.934
2.5569	2.0454	1.8130	0.1950	0.935
2.5649	2.0472	1.8199	0.1953	0.936
2.5732	2.0490	1.8270	0.1957	0.937
2.5815	2.0508	1.8342	0.1959	0.938
2.5899	2.0526	1.8415	0.1960	0.939
2.5987	2.0544	1.8490	0.1962	0.940
2.6077	2.0562	1.8567	0.1964	0.941
2.6168	2.0581	1.8645	0.1967	0.942
2.6262	2.0599	1.8725	0.1971	0.943
2.6357	2.0617	1.8807	0.1974	0.944
2.6454	2.0636	1.8891	0.1980	0.945
2.6552	2.0655	1.8976	0.1985	0.946
2.6656	2.0673	1.9064	0.1990	0.947
2.6761	2.0692	1.9153	0.1994	0.948
2.6868	2.0711	1.9245	0.1999	0.949
2.6975	2.0730	1.9339	0.2007	0.950
2.7090	2.0749	1.9436	0.2013	0.951
2.7206	2.0768	1.9535	0.2022	0.952
2.7321	2.0787	1.9636	0.2029	0.953
2.7442	2.0806	1.9741	0.2036	0.954
2.7567	2.0826	1.9848	0.2043	0.955
2.7694	2.0845	1.9958	0.2050	0.956
2.7824	2.0864	2.0072	0.2058	0.957
2.7958	2.0884	2.0189	0.2068	0.958
2.8096	2.0904	2.0309	0.2078	0.959
2.8242	2.0923	2.0434	0.2083	0.960
2.8387	2.0943	2.0562	0.2092	0.961
2.8539	2.0963	2.0694	0.2099	0.962
2.8695	2.0983	2.0831	0.2108	0.963
2.8854	2.1003	2.0973	0.2116	0.964
2.9024	2.1023	2.1120	0.2129	0.965
2.9198	2.1043	2.1272	0.2139	0.966
2.9376	2.1064	2.1430	0.2153	0.967
2.9565	2.1084	2.1594	0.2168	0.968
2.9760	2.1105	2.1764	0.2185	0.969
2.9962	2.1125	2.1942	0.2204	0.970
3.0179	2.1146	2.2127	0.2226	0.971
3.0399	2.1167	2.2321	0.2248	0.972
3.0628	2.1188	2.2523	0.2270	0.973
3.0865	2.1208	2.2735	0.2291	0.974
3.1122	2.1230	2.2957	0.2314	0.975
3.1383	2.1251	2.3191	0.2347	0.976
3.1664	2.1272	2.3437	0.2374	0.977
3.1962	2.1293	2.3697	0.2405	0.978
3.2277	2.1315	2.3973	0.2444	0.979
3.2608	2.1336	2.4265	0.2491	0.980
3.2964	2.1358	2.4575	0.2528	0.981
3.3347	2.1379	2.4907	0.2583	0.982
3.3743	2.1401	2.5262	0.2643	0.983
3.4169	2.1423	2.5643	0.2700	0.984
3.4641	2.1445	2.6055	0.2788	0.985
3.5143	2.1467	2.6501	0.2866	0.986
3.5708	2.1489	2.6988	0.2976	0.987
3.6326	2.1511	2.7522	0.3093	0.988
3.6995	2.1533	2.8111	0.3220	0.989
3.7773	2.1556	2.8768	0.3395	0.990
3.8625	2.1578	2.9506	0.3588	0.991
3.9586	2.1601	3.0345	0.3879	0.992
4.0773	2.1623	3.1312	0.4306	0.993
4.2190	2.1646	3.2448	0.5019	0.994
4.3851	2.1669	3.3811	0.5535	0.995
4.6119	2.1692	3.5499	0.6887	0.996
4.8571	2.1715	3.7681	0.7456	0.997
5.2774	2.1738	4.0703	1.0122	0.998
5.5109	2.1761	4.5433	0.9026	0.999
6.4822	2.1784	5.5375	1.3555	1.000

==> propagation_poi500.dat <==
simulation	model	ratio
0.0000	0.0000	0.000
0.0000	0.0000	0.001
0.0000	0.0000	0.002
0.0000	0.0000	0.003
0.0000	0.0000	0.004
0.0000	0.0000	0.005
0.0489	0.0489	0.006
0.0895	0.0899	0.007
0.1246	0.1252	0.008
0.1565	0.1562	0.009
0.1844	0.1838	0.010
0.2095	0.2088	0.011
0.2326	0.2315	0.012
0.2545	0.2524	0.013
0.2740	0.2718	0.014
0.2927	0.2898	0.015
0.3099	0.3066	0.016
0.3262	0.3224	0.017
0.3415	0.3373	0.018
0.3555	0.3514	0.019
0.3694	0.3648	0.020
0.3820	0.3775	0.021
0.3943	0.3896	0.022
0.4065	0.4012	0.023
0.4179	0.4123	0.024
0.4288	0.4230	0.025
0.4392	0.4332	0.026
0.4495	0.4431	0.027
0.4591	0.4526	0.028
0.4683	0.4618	0.029
0.4771	0.4707	0.030
0.4862	0.4793	0.031
0.4950	0.4876	0.032
0.5032	0.4957	0.033
0.5111	0.5036	0.034
0.5187	0.5112	0.035
0.5262	0.5186	0.036
0.5334	0.5258	0.037
0.5405	0.5329	0.038
0.5475	0.5397	0.039
0.5542	0.5464	0.040
0.5607	0.5530	0.041
0.5670	0.5593	0.042
0.5735	0.5656	0.043
0.5795	0.5717	0.044
0.5857	0.5776	0.045
0.5915	0.5835	0.046
0.5974	0.5892	0.047
0.6029	0.5948	0.048
0.6084	0.6003	0.049
0.6139	0.6057	0.050
0.6193	0.6110	0.051
0.6247	0.6162	0.052
0.6298	0.6213	0.053
0.6348	0.6263	0.054
0.6398	0.6312	0.055
0.6446	0.6360	0.056
0.6494	0.6408	0.057
0.6544	0.6455	0.058
0.6590	0.6501	0.059
0.6636	0.6546	0.060
0.6681	0.6590	0.061
0.6726	0.6634	0.062
0.6769	0.6678	0.063
0.6812	0.6720	0.064
0.6853	0.6762	0.065
0.6895	0.6804	0.066
0.6935	0.6844	0.067
0.6974	0.6885	0.068
0.7015	0.6924	0.069
0.7053	0.6964	0.070
0.7092	0.7002	0.071
0.7130	0.7040	0.072
0.7169	0.7078	0.073
0.7206	0.7115	0.074
0.7243	0.7152	0.075
0.7280	0.7188	0.076
0.7316	0.7224	0.077
0.7351	0.7260	0.078
0.7386	0.7295	0.079
0.7421	0.7329	0.080
0.7456	0.7364	0.081
0.7490	0.7397	0.082
0.7524	0.7431	0.083
0.7558	0.7464	0.084
0.7590	0.7497	0.085
0.7622	0.7529	0.086
0.7654	0.7561	0.087
0.7684	0.7593	0.088
0.7716	0.7624	0.089
0.7746	0.7655	0.090
0.7777	0.7686	0.091
0.7807	0.7717	0.092
0.7836	0.7747	0.093
0.7866	0.7777	0.094
0.7894	0.7806	0.095
0.7924	0.7836	0.096
0.7952	0.7865	0.097
0.7981	0.7894	0.098
0.8009	0.7922	0.099
0.8036	0.7950	0.100
0.8066	0.7978	0.101
0.8093	0.8006	0.102
0.8122	0.8034	0.103
0.8150	0.8061	0.104
0.8177	0.8088	0.105
0.8204	0.8115	0.106
0.8231	0.8141	0.107
0.8259	0.8168	0.108
0.8285	0.8194	0.109
0.8311	0.8220	0.110
0.8337	0.8246	0.111
0.8362	0.8271	0.112
0.8388	0.8297	0.113
0.8412	0.8322	0.114
0.8437	0.8347	0.115
0.8463	0.8372	0.116
0.8488	0.8396	0.117
0.8513	0.8421	0.118
0.8539	0.8445	0.119
0.8563	0.8469	0.120
0.8587	0.8493	0.121
0.8611	0.8517	0.122
0.8635	0.8540	0.123
0.8658	0.8564	0.124
0.8681	0.8587	0.125
0.8704	0.8610	0.126
0.8728	0.8633	0.127
0.8750	0.8656	0.128
0.8773	0.8678	0.129
0.8795	0.8701	0.130
0.8818	0.8723	0.131
0.8840	0.8745	0.132
0.8863	0.8767	0.133
0.8886	0.8789	0.134
0.8907	0.8811	0.135
0.8929	0.8832	0.136
0.8951	0.8854	0.137
0.8972	0.8875	0.138
0.8993	0.8897	0.139
0.9015	0.8918	0.140
0.9036	0.8939	0.141
0.9058	0.8959	0.142
0.9078	0.8980	0.143
0.9099	0.9001	0.144
0.9119	0.9021	0.145
0.9139	0.9042	0.146
0.9160	0.9062	0.147
0.9180	0.9082	0.148
0.9201	0.9102	0.149
0.9221	0.9122	0.150
0.9240	0.9142	0.151
0.9261	0.9161	0.152
0.9280	0.9181	0.153
0.9300	0.9200	0.154
0.9319	0.9220	0.155
0.9339	0.9239	0.156
0.9358	0.9258	0.157
0.9378	0.9277	0.158
0.9396	0.9296	0.159
0.9415	0.9315	0.160
0.9434	0.9334	0.161
0.9453	0.9353	0.162
0.9472	0.9371	0.163
0.9491	0.9390	0.164
0.9510	0.9408	0.165
0.9528	0.9426	0.166
0.9546	0.9445	0.167
0.9564	0.9463	0.168
0.9583	0.9481	0.169
0.9601	0.9499	0.170
0.9619	0.9517	0.171
0.9638	0.9534	0.172
0.9656	0.9552	0.173
0.9674	0.9570	0.174
0.9692	0.9587	0.175
0.9711	0.9605	0.176
0.9729	0.9622	0.177
0.9747	0.9640	0.178
0.9764	0.9657	0.179
0.9782	0.9674	0.180
0.9799	0.9691	0.181
0.9817	0.9708	0.182
0.9835	0.9725	0.183
0.9852	0.9742	0.184
0.9869	0.9759	0.185
0.9885	0.9775	0.186
0.9902	0.9792	0.187
0.9919	0.9809	0.188
0.9936	0.9825	0.189
0.9954	0.9842	0.190
0.9970	0.9858	0.191
0.9987	0.9874	0.192
1.0004	0.9891	0.193
1.0021	0.9907	0.194
1.0037	0.9923	0.195
1.0053	0.9939	0.196
1.0070	0.9955	0.197
1.0086	0.9971	0.198
1.0101	0.9987	0.199
1.0118	1.0003	0.200
1.0135	1.0018	0.201
1.0150	1.0034	0.202
1.0167	1.0050	0.203
1.0183	1.0065	0.204
1.0199	1.0081	0.205
1.0215	1.0096	0.206
1.0231	1.0112	0.207
1.0246	1.0127	0.208
1.0261	1.0142	0.209
1.0277	1.0157	0.210
1.0292	1.0173	0.211
1.0307	1.0188	0.212
1.0323	1.0203	0.213
1.0338	1.0218	0.214
1.0353	1.0233	0.215
1.0369	1.0248	0.216
1.0384	1.0263	0.217
1.0399	1.0277	0.218
1.0415	1.0292	0.219
1.0430	1.0307	0.220
1.0444	1.0321	0.221
1.0460	1.0336	0.222
1.0476	1.0351	0.223
1.0490	1.0365	0.224
1.0505	1.0380	0.225
1.0520	1.0394	0.226
1.0536	1.0408	0.227
1.0550	1.0423	0.228
1.0565	1.0437	0.229
1.0580	1.0451	0.230
1.0594	1.0465	0.231
1.0609	1.0480	0.232
1.0623	1.0494	0.233
1.0638	1.0508	0.234
1.0653	1.0522	0.235
1.0668	1.0536	0.236
1.0683	1.0550	0.237
1.0697	1.0564	0.238
1.0712	1.0577	0.239
1.0726	1.0591	0.240
1.0740	1.0605	0.241
1.0754	1.0619	0.242
1.0768	1.0632	0.243
1.0783	1.0646	0.244
1.0797	1.0660	0.245
1.0811	1.0673	0.246
1.0826	1.0687	0.247
1.0840	1.0700	0.248
1.0854	1.0714	0.249
1.0868	1.0727	0.250
1.0882	1.0741	0.251
1.0896	1.0754	0.252
1.0910	1.0767	0.253
1.0925	1.0781	0.254
1.0938	1.0794	0.255
1.0952	1.0807	0.256
1.0965	1.0820	0.257
1.0979	1.0833	0.258
1.0992	1.0846	0.259
1.1005	1.0859	0.260
1.1019	1.0872	0.261
1.1033	1.0885	0.262
1.1047	1.0898	0.263
1.1060	1.0911	0.264
1.1074	1.0924	0.265
1.1087	1.0937	0.266
1.1100	1.0950	0.267
1.1113	1.0963	0.268
1.1126	1.0975	0.269
1.1139	1.0988	0.270
1.1152	1.1001	0.271
1.1165	1.1014	0.272
1.1178	1.1026	0.273
1.1191	1.1039	0.274
1.1204	1.1051	0.275
1.1217	1.1064	0.276
1.1230	1.1076	0.277
1.1244	1.1089	0.278
1.1257	1.1101	0.279
1.1270	1.1114	0.280
1.1282	1.1126	0.281
1.1295	1.1139	0.282
1.1308	1.1151	0.283
1.1321	1.1163	0.284
1.1333	1.1176	0.285
1.1346	1.1188	0.286
1.1359	1.1200	0.287
1.1371	1.1212	0.288
1.1384	1.1224	0.289
1.1397	1.1237	0.290
1.1409	1.1249	0.291
1.1422	1.1261	0.292
1.1434	1.1273	0.293
1.1446	1.1285	0.294
1.1459	1.1297	0.295
1.1472	1.1309	0.296
1.1485	1.1321	0.297
1.1497	1.1333	0.298
1.1510	1.1345	0.299
1.1522	1.1357	0.300
1.1535	1.1368	0.301
1.1547	1.1380	0.302
1.1560	1.1392	0.303
1.1572	1.1404	0.304
1.1585	1.1416	0.305
1.1597	1.1427	0.306
1.1610	1.1439	0.307
1.1622	1.1451	0.308
1.1634	1.1463	0.309
1.1647	1.1474	0.310
1.1659	1.1486	0.311
1.1671	1.1497	0.312
1.1684	1.1509	0.313
1.1696	1.1521	0.314
1.1708	1.1532	0.315
1.1720	1.1544	0.316
1.1732	1.1555	0.317
1.1744	1.1567	0.318
1.1756	1.1578	0.319
1.1768	1.1590	0.320
1.1780	1.1601	0.321
1.1792	1.1612	0.322
1.1804	1.1624	0.323
1.1816	1.1635	0.324
1.1828	1.1646	0.325
1.1840	1.1658	0.326
1.1852	1.1669	0.327
1.1864	1.1680	0.328
1.1876	1.1691	0.329
1.1888	1.1703	0.330
1.1900	1.1714	0.331
1.1912	1.1725	0.332
1.1923	1.1736	0.333
1.1935	1.1747	0.334
1.1947	1.1759	0.335
1.1959	1.1770	0.336
1.1971	1.1781	0.337
1.1983	1.1792	0.338
1.1995	1.1803	0.339
1.2007	1.1814	0.340
1.2019	1.1825	0.341
1.2031	1.1836	0.342
1.2043	1.1847	0.343
1.2054	1.1858	0.344
1.2066	1.1869	0.345
1.2078	1.1880	0.346
1.2090	1.1891	0.347
1.2102	1.1902	0.348
1.2114	1.1913	0.349
1.2126	1.1923	0.350
1.2138	1.1934	0.351
1.2150	1.1945	0.352
1.2161	1.1956	0.353
1.2173	1.1967	0.354
1.2185	1.1977	0.355
1.2196	1.1988	0.356
1.2208	1.1999	0.357
1.2220	1.2010	0.358
1.2231	1.2020	0.359
1.2243	1.2031	0.360
1.2254	1.2042	0.361
1.2266	1.2053	0.362
1.2277	1.2063	0.363
1.2288	1.2074	0.364
1.2300	1.2084	0.365
1.2311	1.2095	0.366
1.2323	1.2106	0.367
1.2334	1.2116	0.368
1.2346	1.2127	0.369
1.2357	1.2137	0.370
1.2369	1.2148	0.371
1.2380	1.2158	0.372
1.2392	1.2169	0.373
1.2403	1.2179	0.374
1.2414	1.2190	0.375
1.2425	1.2200	0.376
1.2436	1.2211	0.377
1.2448	1.2221	0.378
1.2459	1.2232	0.379
1.2471	1.2242	0.380
1.2482	1.2253	0.381
1.2494	1.2263	0.382
1.2505	1.2273	0.383
1.2517	1.2284	0.384
1.2528	1.2294	0.385
1.2540	1.2304	0.386
1.2552	1.2315	0.387
1.2564	1.2325	0.388
1.2575	1.2335	0.389
1.2586	1.2346	0.390
1.2597	1.2356	0.391
1.2608	1.2366	0.392
1.2619	1.2376	0.393
1.2631	1.2387	0.394
1.2642	1.2397	0.395
1.2654	1.2407	0.396
1.2665	1.2417	0.397
1.2677	1.2427	0.398
1.2688	1.2438	0.399
1.2699	1.2448	0.400
1.2710	1.2458	0.401
1.2722	1.2468	0.402
1.2733	1.2478	0.403
1.2744	1.2488	0.404
1.2756	1.2498	0.405
1.2767	1.2509	0.406
1.2778	1.2519	0.407
1.2789	1.2529	0.408
1.2800	1.2539	0.409
1.2812	1.2549	0.410
1.2823	1.2559	0.411
1.2834	1.2569	0.412
1.2845	1.2579	0.413
1.2856	1.2589	0.414
1.2867	1.2599	0.415
1.2879	1.2609	0.416
1.2890	1.2619	0.417
1.2901	1.2629	0.418
1.2912	1.2639	0.419
1.2923	1.2649	0.420
1.2934	1.2659	0.421
1.2945	1.2669	0.422
1.2956	1.2679	0.423
1.2967	1.2689	0.424
1.2978	1.2698	0.425
1.2989	1.2708	0.426
1.3000	1.2718	0.427
1.3011	1.2728	0.428
1.3022	1.2738	0.429
1.3033	1.2748	0.430
1.3044	1.2758	0.431
1.3056	1.2768	0.432
1.3066	1.2777	0.433
1.3077	1.2787	0.434
1.3089	1.2797	0.435
1.3100	1.2807	0.436
1.3111	1.2817	0.437
1.3122	1.2826	0.438
1.3133	1.2836	0.439
1.3144	1.2846	0.440
1.3155	1.2856	0.441
1.3166	1.2866	0.442
1.3177	1.2875	0.443
1.3188	1.2885	0.444
1.3200	1.2895	0.445
1.3210	1.2904	0.446
1.3221	1.2914	0.447
1.3232	1.2924	0.448
1.3243	1.2934	0.449
1.3253	1.2943	0.450
1.3264	1.2953	0.451
1.3275	1.2963	0.452
1.3286	1.2972	0.453
1.3297	1.2982	0.454
1.3309	1.2992	0.455
1.3320	1.3001	0.456
1.3331	1.3011	0.457
1.3342	1.3021	0.458
1.3352	1.3030	0.459
1.3363	1.3040	0.460
1.3374	1.3049	0.461
1.3385	1.3059	0.462
1.3396	1.3069	0.463
1.3407	1.3078	0.464
1.3418	1.3088	0.465
1.3429	1.3097	0.466
1.3440	1.3107	0.467
1.3451	1.3117	0.468
1.3462	1.3126	0.469
1.3473	1.3136	0.470
1.3483	1.3145	0.471
1.3494	1.3155	0.472
1.3505	1.3164	0.473
1.3516	1.3174	0.474
1.3527	1.3183	0.475
1.3538	1.3193	0.476
1.3549	1.3202	0.477
1.3560	1.3212	0.478
1.3571	1.3221	0.479
1.3582	1.3231	0.480
1.3593	1.3240	0.481
1.3604	1.3250	0.482
1.3614	1.3259	0.483
1.3625	1.3269	0.484
1.3636	1.3278	0.485
1.3647	1.3288	0.486
1.3658	1.3297	0.487
1.3669	1.3307	0.488
1.3680	1.3316	0.489
1.3691	1.3326	0.490
1.3702	1.3335	0.491
1.3712	1.3345	0.492
1.3723	1.3354	0.493
1.3734	1.3363	0.494
1.3745	1.3373	0.495
1.3756	1.3382	0.496
1.3766	1.3392	0.497
1.3777	1.3401	0.498
1.3788	1.3411	0.499
1.3799	1.3420	0.500
1.3810	1.3429	0.501
1.3821	1.3439	0.502
1.3832	1.3448	0.503
1.3843	1.3457	0.504
1.3854	1.3467	0.505
1.3865	1.3476	0.506
1.3875	1.3486	0.507
1.3886	1.3495	0.508
1.3897	1.3504	0.509
1.3908	1.3514	0.510
1.3919	1.3523	0.511
1.3930	1.3532	0.512
1.3941	1.3542	0.513
1.3952	1.3551	0.514
1.3963	1.3560	0.515
1.3974	1.3570	0.516
1.3985	1.3579	0.517
1.3996	1.3588	0.518
1.4007	1.3598	0.519
1.4019	1.3607	0.520
1.4030	1.3616	0.521
1.4040	1.3626	0.522
1.4051	1.3635	0.523
1.4062	1.3644	0.524
1.4073	1.3654	0.525
1.4085	1.3663	0.526
1.4096	1.3672	0.527
1.4107	1.3682	0.528
1.4118	1.3691	0.529
1.4129	1.3700	0.530
1.4141	1.3710	0.531
1.4152	1.3719	0.532
1.4163	1.3728	0.533
1.4174	1.3737	0.534
1.4185	1.3747	0.535
1.4196	1.3756	0.536
1.4208	1.3765	0.537
1.4219	1.3775	0.538
1.4230	1.3784	0.539
1.4242	1.3793	0.540
1.4253	1.3802	0.541
1.4264	1.3812	0.542
1.4275	1.3821	0.543
1.4286	1.3830	0.544
1.4297	1.3839	0.545
1.4308	1.3849	0.546
1.4320	1.3858	0.547
1.4331	1.3867	0.548
1.4342	1.3876	0.549
1.4353	1.3886	0.550
1.4365	1.3895	0.551
1.4376	1.3904	0.552
1.4388	1.3913	0.553
1.4399	1.3923	0.554
1.4410	1.3932	0.555
1.4422	1.3941	0.556
1.4433	1.3950	0.557
1.4445	1.3960	0.558
1.4456	1.3969	0.559
1.4467	1.3978	0.560
1.4479	1.3987	0.561
1.4490	1.3997	0.562
1.4502	1.4006	0.563
1.4513	1.4015	0.564
1.4525	1.4024	0.565
1.4536	1.4034	0.566
1.4548	1.4043	0.567
1.4559	1.4052	0.568
1.4570	1.4061	0.569
1.4582	1.4071	0.570
1.4594	1.4080	0.571
1.4605	1.4089	0.572
1.4616	1.4098	0.573
1.4628	1.4108	0.574
1.4640	1.4117	0.575
1.4652	1.4126	0.576
1.4663	1.4135	0.577
1.4675	1.4144	0.578
1.4686	1.4154	0.579
1.4698	1.4163	0.580
1.4710	1.4172	0.581
1.4722	1.4181	0.582
1.4733	1.4191	0.583
1.4745	1.4200	0.584
1.4757	1.4209	0.585
1.4768	1.4218	0.586
1.4780	1.4228	0.587
1.4792	1.4237	0.588
1.4804	1.4246	0.589
1.4815	1.4255	0.590
1.4826	1.4264	0.591
1.4838	1.4274	0.592
1.4850	1.4283	0.593
1.4862	1.4292	0.594
1.4873	1.4301	0.595
1.4885	1.4311	0.596
1.4897	1.4320	0.597
1.4909	1.4329	0.598
1.4921	1.4338	0.599
1.4933	1.4348	0.600
1.4945	1.4357	0.601
1.4957	1.4366	0.602
1.4969	1.4375	0.603
1.4981	1.4385	0.604
1.4993	1.4394	0.605
1.5004	1.4403	0.606
1.5016	1.4412	0.607
1.5028	1.4422	0.608
1.5040	1.4431	0.609
1.5052	1.4440	0.610
1.5064	1.4449	0.611
1.5076	1.4459	0.612
1.5088	1.4468	0.613
1.5100	1.4477	0.614
1.5112	1.4486	0.615
1.5124	1.4496	0.616
1.5136	1.4505	0.617
1.5148	1.4514	0.618
1.5160	1.4524	0.619
1.5172	1.4533	0.620
1.5184	1.4542	0.621
1.5196	1.4551	0.622
1.5209	1.4561	0.623
1.5221	1.4570	0.624
1.5233	1.4579	0.625
1.5245	1.4589	0.626
1.5257	1.4598	0.627
1.5270	1.4607	0.628
1.5282	1.4616	0.629
1.5294	1.4626	0.630
1.5307	1.4635	0.631
1.5320	1.4644	0.632
1.5332	1.4654	0.633
1.5345	1.4663	0.634
1.5358	1.4672	0.635
1.5371	1.4682	0.636
1.5383	1.4691	0.637
1.5396	1.4700	0.638
1.5408	1.4710	0.639
1.5421	1.4719	0.640
1.5433	1.4728	0.641
1.5446	1.4738	0.642
1.5459	1.4747	0.643
1.5471	1.4756	0.644
1.5484	1.4766	0.645
1.5498	1.4775	0.646
1.5510	1.4784	0.647
1.5523	1.4794	0.648
1.5536	1.4803	0.649
1.5549	1.4812	0.650
1.5561	1.4822	0.651
1.5574	1.4831	0.652
1.5587	1.4841	0.653
1.5600	1.4850	0.654
1.5613	1.4859	0.655
1.5626	1.4869	0.656
1.5639	1.4878	0.657
1.5652	1.4888	0.658
1.5665	1.4897	0.659
1.5677	1.4906	0.660
1.5690	1.4916	0.661
1.5703	1.4925	0.662
1.5716	1.4935	0.663
1.5729	1.4944	0.664
1.5743	1.4953	0.665
1.5756	1.4963	0.666
1.5769	1.4972	0.667
1.5782	1.4982	0.668
1.5795	1.4991	0.669
1.5809	1.5001	0.670
1.5822	1.5010	0.671
1.5836	1.5020	0.672
1.5849	1.5029	0.673
1.5862	1.5039	0.674
1.5876	1.5048	0.675
1.5890	1.5058	0.676
1.5903	1.5067	0.677
1.5917	1.5077	0.678
1.5930	1.5086	0.679
1.5943	1.5096	0.680
1.5957	1.5105	0.681
1.5970	1.5115	0.682
1.5983	1.5124	0.683
1.5997	1.5134	0.684
1.6011	1.5143	0.685
1.6024	1.5153	0.686
1.6039	1.5162	0.687
1.6052	1.5172	0.688
1.6066	1.5181	0.689
1.6080	1.5191	0.690
1.6094	1.5201	0.691
1.6108	1.5210	0.692
1.6122	1.5220	0.693
1.6136	1.5229	0.694
1.6150	1.5239	0.695
1.6164	1.5249	0.696
1.6178	1.5258	0.697
1.6191	1.5268	0.698
1.6206	1.5277	0.699
1.6219	1.5287	0.700
1.6233	1.5297	0.701
1.6247	1.5306	0.702
1.6261	1.5316	0.703
1.6276	1.5326	0.704
1.6291	1.5335	0.705
1.6305	1.5345	0.706
1.6319	1.5355	0.707
1.6334	1.5365	0.708
1.6348	1.5374	0.709
1.6363	1.5384	0.710
1.6378	1.5394	0.711
1.6392	1.5403	0.712
1.6407	1.5413	0.713
1.6422	1.5423	0.714
1.6436	1.5433	0.715
1.6451	1.5442	0.716
1.6466	1.5452	0.717
1.6481	1.5462	0.718
1.6496	1.5472	0.719
1.6511	1.5482	0.720
1.6527	1.5491	0.721
1.6542	1.5501	0.722
1.6557	1.5511	0.723
1.6572	1.5521	0.724
1.6588	1.5531	0.725
1.6603	1.5541	0.726
1.6618	1.5550	0.727
1.6634	1.5560	0.728
1.6649	1.5570	0.729
1.6664	1.5580	0.730
1.6679	1.5590	0.731
1.6695	1.5600	0.732
1.6710	1.5610	0.733
1.6726	1.5620	0.734
1.6742	1.5630	0.735
1.6757	1.5640	0.736
1.6773	1.5650	0.737
1.6789	1.5660	0.738
1.6805	1.5669	0.739
1.6821	1.5679	0.740
1.6837	1.5689	0.741
1.6853	1.5699	0.742
1.6869	1.5710	0.743
1.6884	1.5720	0.744
1.6900	1.5730	0.745
1.6917	1.5740	0.746
1.6932	1.5750	0.747
1.6949	1.5760	0.748
1.6965	1.5770	0.749
1.6982	1.5780	0.750
1.6998	1.5790	0.751
1.7015	1.5800	0.752
1.7032	1.5810	0.753
1.7049	1.5820	0.754
1.7065	1.5831	0.755
1.7082	1.5841	0.756
1.7099	1.5851	0.757
1.7116	1.5861	0.758
1.7133	1.5871	0.759
1.7149	1.5882	0.760
1.7167	1.5892	0.761
1.7183	1.5902	0.762
1.7201	1.5912	0.763
1.7218	1.5923	0.764
1.7235	1.5933	0.765
1.7253	1.5943	0.766
1.7270	1.5953	0.767
1.7288	1.5964	0.768
1.7305	1.5974	0.769
1.7323	1.5984	0.770
1.7340	1.5995	0.771
1.7358	1.6005	0.772
1.7375	1.6016	0.773
1.7393	1.6026	0.774
1.7411	1.6036	0.775
1.7430	1.6047	0.776
1.7448	1.6057	0.777
1.7467	1.6068	0.778
1.7485	1.6078	0.779
1.7505	1.6089	0.780
1.7523	1.6099	0.781
1.7542	1.6110	0.782
1.7561	1.6120	0.783
1.7580	1.6131	0.784
1.7598	1.6141	0.785
1.7617	1.6152	0.786
1.7636	1.6162	0.787
1.7655	1.6173	0.788
1.7674	1.6184	0.789
1.7694	1.6194	0.790
1.7713	1.6205	0.791
1.7732	1.6216	0.792
1.7752	1.6226	0.793
1.7772	1.6237	0.794
1.7791	1.6248	0.795
1.7810	1.6258	0.796
1.7829	1.6269	0.797
1.7849	1.6280	0.798
1.7869	1.6291	0.799
1.7889	1.6301	0.800
1.7910	1.6312	0.801
1.7930	1.6323	0.802
1.7951	1.6334	0.803
1.7971	1.6345	0.804
1.7992	1.6356	0.805
1.8013	1.6367	0.806
1.8033	1.6377	0.807
1.8054	1.6388	0.808
1.8076	1.6399	0.809
1.8096	1.6410	0.810
1.8118	1.6421	0.811
1.8141	1.6432	0.812
1.8161	1.6443	0.813
1.8183	1.6454	0.814
1.8205	1.6465	0.815
1.8227	1.6477	0.816
1.8250	1.6488	0.817
1.8272	1.6499	0.818
1.8295	1.6510	0.819
1.8318	1.6521	0.820
1.8340	1.6532	0.821
1.8362	1.6543	0.822
1.8385	1.6555	0.823
1.8407	1.6566	0.824
1.8430	1.6577	0.825
1.8453	1.6588	0.826
1.8476	1.6600	0.827
1.8498	1.6611	0.828
1.8522	1.6622	0.829
1.8546	1.6634	0.830
1.8569	1.6645	0.831
1.8592	1.6657	0.832
1.8617	1.6668	0.833
1.8642	1.6680	0.834
1.8666	1.6691	0.835
1.8691	1.6703	0.836
1.8716	1.6714	0.837
1.8740	1.6726	0.838
1.8764	1.6737	0.839
1.8790	1.6749	0.840
1.8815	1.6760	0.841
1.8840	1.6772	0.842
1.8866	1.6784	0.843
1.8891	1.6795	0.844
1.8917	1.6807	0.845
1.8944	1.6819	0.846
1.8970	1.6831	0.847
1.8996	1.6842	0.848
1.9023	1.6854	0.849
1.9049	1.6866	0.850
1.9075	1.6878	0.851
1.9102	1.6890	0.852
1.9129	1.6902	0.853
1.9158	1.6914	0.854
1.9187	1.6926	0.855
1.9214	1.6938	0.856
1.9242	1.6950	0.857
1.9271	1.6962	0.858
1.9301	1.6974	0.859
1.9330	1.6986	0.860
1.9360	1.6998	0.861
1.9390	1.7010	0.862
1.9419	1.7022	0.863
1.9449	1.7035	0.864
1.9479	1.7047	0.865
1.9509	1.7059	0.866
1.9540	1.7072	0.867
1.9570	1.7084	0.868
1.9601	1.7096	0.869
1.9632	1.7109	0.870
1.9663	1.7121	0.871
1.9694	1.7134	0.872
1.9726	1.7146	0.873
1.9757	1.7159	0.874
1.9791	1.7171	0.875
1.9823	1.7184	0.876
1.9854	1.7196	0.877
1.9889	1.7209	0.878
1.9923	1.7222	0.879
1.9957	1.7234	0.880
1.9993	1.7247	0.881
2.0028	1.7260	0.882
2.0063	1.7273	0.883
2.0098	1.7286	0.884
2.0135	1.7298	0.885
2.0171	1.7311	0.886
2.0207	1.7324	0.887
2.0243	1.7337	0.888
2.0279	1.7350	0.889
2.0316	1.7363	0.890
2.0354	1.7377	0.891
2.0392	1.7390	0.892
2.0430	1.7403	0.893
2.0469	1.7416	0.894
2.0508	1.7429	0.895
2.0547	1.7443	0.896
2.0587	1.7456	0.897
2.0629	1.7469	0.898
2.0671	1.7483	0.899
2.0713	1.7496	0.900
2.0755	1.7510	0.901
2.0798	1.7523	0.902
2.0841	1.7537	0.903
2.0886	1.7550	0.904
2.0928	1.7564	0.905
2.0972	1.7578	0.906
2.1018	1.7591	0.907
2.1064	1.7605	0.908
2.1111	1.7619	0.909
2.1157	1.7633	0.910
2.1204	1.7647	0.911
2.1251	1.7661	0.912
2.1301	1.7675	0.913
2.1352	1.7689	0.914
2.1403	1.7703	0.915
2.1453	1.7717	0.916
2.1505	1.7731	0.917
2.1559	1.7745	0.918
2.1614	1.7760	0.919
2.1668	1.7774	0.920
2.1723	1.7788	0.921
2.1783	1.7803	0.922
2.1840	1.7817	0.923
2.1897	1.7832	0.924
2.1955	1.7846	0.925
2.2015	1.7861	0.926
2.2074	1.7875	0.927
2.2133	1.7890	0.928
2.2196	1.7905	0.929
2.2259	1.7920	0.930
2.2324	1.7935	0.931
2.2390	1.7950	0.932
2.2457	1.7965	0.933
2.2523	1.7980	0.934
2.2588	1.7995	0.935
2.2660	1.8010	0.936
2.2730	1.8025	0.937
2.2802	1.8040	0.938
2.2875	1.8056	0.939
2.2950	1.8071	0.940
2.3027	1.8086	0.941
2.3105	1.8102	0.942
2.3187	1.8117	0.943
2.3265	1.8133	0.944
2.3349	1.8149	0.945
2.3432	1.8164	0.946
2.3521	1.8180	0.947
2.3611	1.8196	0.948
2.3706	1.8212	0.949
2.3800	1.8228	0.950
2.3897	1.8244	0.951
2.3993	1.8260	0.952
2.4093	1.8276	0.953
2.4195	1.8292	0.954
2.4302	1.8308	0.955
2.4408	1.8325	0.956
2.4522	1.8341	0.957
2.4641	1.8358	0.958
2.4758	1.8374	0.959
2.4879	1.8391	0.960
2.4999	1.8407	0.961
2.5128	1.8424	0.962
2.5263	1.8441	0.963
2.5401	1.8458	0.964
2.5542	1.8475	0.965
2.5691	1.8492	0.966
2.5846	1.8509	0.967
2.6006	1.8526	0.968
2.6174	1.8543	0.969
2.6353	1.8561	0.970
2.6535	1.8578	0.971
2.6729	1.8595	0.972
2.6922	1.8613	0.973
2.7125	1.8631	0.974
2.7340	1.8648	0.975
2.7563	1.8666	0.976
2.7792	1.8684	0.977
2.8042	1.8702	0.978
2.8314	1.8720	0.979
2.8606	1.8738	0.980
2.8903	1.8756	0.981
2.9234	1.8774	0.982
2.9574	1.8792	0.983
2.9950	1.8810	0.984
3.0345	1.8829	0.985
3.0786	1.8847	0.986
3.1242	1.8866	0.987
3.1746	1.8884	0.988
3.2318	1.8903	0.989
3.2961	1.8922	0.990
3.3699	1.8941	0.991
3.4553	1.8959	0.992
3.5538	1.8978	0.993
3.6739	1.8997	0.994
3.8114	1.9016	0.995
3.9929	1.9035	0.996
4.2108	1.9055	0.997
4.5718	1.9074	0.998
4.9029	1.9093	0.999
5.8014	1.9112	1.000

==> propagation_pow250.dat <==
simulation	model	ratio
0.0000	0.0000	0.000
0.0000	0.0000	0.001
0.0000	0.0000	0.002
0.0000	0.0000	0.003
0.0000	0.0000	0.004
0.0000	0.0000	0.005
0.0415	0.0415	0.006
0.0703	0.0676	0.007
0.0934	0.0867	0.008
0.1117	0.1019	0.009
0.1265	0.1145	0.010
0.1390	0.1253	0.011
0.1500	0.1348	0.012
0.1596	0.1432	0.013
0.1681	0.1509	0.014
0.1756	0.1579	0.015
0.1828	0.1644	0.016
0.1893	0.1705	0.017
0.1954	0.1761	0.018
0.2011	0.1814	0.019
0.2064	0.1865	0.020
0.2115	0.1912	0.021
0.2163	0.1958	0.022
0.2209	0.2001	0.023
0.2253	0.2042	0.024
0.2295	0.2082	0.025
0.2335	0.2121	0.026
0.2373	0.2158	0.027
0.2411	0.2194	0.028
0.2448	0.2228	0.029
0.2483	0.2262	0.030
0.2517	0.2294	0.031
0.2549	0.2326	0.032
0.2582	0.2357	0.033
0.2613	0.2387	0.034
0.2644	0.2416	0.035
0.2674	0.2445	0.036
0.2703	0.2473	0.037
0.2731	0.2501	0.038
0.2759	0.2527	0.039
0.2786	0.2554	0.040
0.2813	0.2580	0.041
0.2839	0.2605	0.042
0.2864	0.2630	0.043
0.2889	0.2654	0.044
0.2914	0.2678	0.045
0.2938	0.2702	0.046
0.2962	0.2725	0.047
0.2986	0.2748	0.048
0.3009	0.2770	0.049
0.3031	0.2793	0.050
0.3054	0.2815	0.051
0.3076	0.2836	0.052
0.3098	0.2858	0.053
0.3120	0.2879	0.054
0.3140	0.2899	0.055
0.3162	0.2920	0.056
0.3183	0.2940	0.057
0.3204	0.2960	0.058
0.3224	0.2980	0.059
0.3244	0.3000	0.060
0.3264	0.3019	0.061
0.3284	0.3038	0.062
0.3304	0.3057	0.063
0.3323	0.3076	0.064
0.3342	0.3095	0.065
0.3362	0.3113	0.066
0.3381	0.3132	0.067
0.3400	0.3150	0.068
0.3418	0.3168	0.069
0.3437	0.3186	0.070
0.3455	0.3203	0.071
0.3473	0.3221	0.072
0.3491	0.3238	0.073
0.3509	0.3255	0.074
0.3527	0.3273	0.075
0.3544	0.3290	0.076
0.3562	0.3306	0.077
0.3579	0.3323	0.078
0.3596	0.3340	0.079
0.3612	0.3356	0.080
0.3629	0.3373	0.081
0.3646	0.3389	0.082
0.3662	0.3405	0.083
0.3678	0.3421	0.084
0.3694	0.3437	0.085
0.3711	0.3453	0.086
0.3727	0.3469	0.087
0.3743	0.3484	0.088
0.3759	0.3500	0.089
0.3775	0.3515	0.090
0.3791	0.3531	0.091
0.3807	0.3546	0.092
0.3822	0.3561	0.093
0.3838	0.3576	0.094
0.3853	0.3591	0.095
0.3869	0.3606	0.096
0.3884	0.3621	0.097
0.3900	0.3636	0.098
0.3915	0.3651	0.099
0.3930	0.3666	0.100
0.3945	0.3680	0.101
0.3960	0.3695	0.102
0.3975	0.3709	0.103
0.3989	0.3724	0.104
0.4004	0.3738	0.105
0.4019	0.3752	0.106
0.4033	0.3766	0.107
0.4048	0.3781	0.108
0.4063	0.3795	0.109
0.4077	0.3809	0.110
0.4091	0.3823	0.111
0.4106	0.3837	0.112
0.4121	0.3850	0.113
0.4135	0.3864	0.114
0.4149	0.3878	0.115
0.4164	0.3892	0.116
0.4178	0.3905	0.117
0.4192	0.3919	0.118
0.4207	0.3933	0.119
0.4220	0.3946	0.120
0.4235	0.3960	0.121
0.4249	0.3973	0.122
0.4262	0.3986	0.123
0.4276	0.4000	0.124
0.4290	0.4013	0.125
0.4304	0.4026	0.126
0.4318	0.4039	0.127
0.4332	0.4053	0.128
0.4346	0.4066	0.129
0.4359	0.4079	0.130
0.4373	0.4092	0.131
0.4387	0.4105	0.132
0.4400	0.4118	0.133
0.4414	0.4131	0.134
0.4427	0.4144	0.135
0.4441	0.4156	0.136
0.4454	0.4169	0.137
0.4467	0.4182	0.138
0.4480	0.4195	0.139
0.4494	0.4207	0.140
0.4507	0.4220	0.141
0.4520	0.4233	0.142
0.4533	0.4245	0.143
0.4546	0.4258	0.144
0.4559	0.4270	0.145
0.4572	0.4283	0.146
0.4584	0.4295	0.147
0.4597	0.4308	0.148
0.4610	0.4320	0.149
0.4623	0.4333	0.150
0.4636	0.4345	0.151
0.4649	0.4357	0.152
0.4662	0.4370	0.153
0.4675	0.4382	0.154
0.4687	0.4394	0.155
0.4700	0.4406	0.156
0.4713	0.4419	0.157
0.4725	0.4431	0.158
0.4738	0.4443	0.159
0.4751	0.4455	0.160
0.4764	0.4467	0.161
0.4778	0.4479	0.162
0.4790	0.4491	0.163
0.4803	0.4503	0.164
0.4816	0.4515	0.165
0.4828	0.4527	0.166
0.4841	0.4539	0.167
0.4853	0.4551	0.168
0.4866	0.4563	0.169
0.4878	0.4575	0.170
0.4891	0.4587	0.171
0.4904	0.4598	0.172
0.4916	0.4610	0.173
0.4928	0.4622	0.174
0.4941	0.4634	0.175
0.4953	0.4646	0.176
0.4966	0.4657	0.177
0.4978	0.4669	0.178
0.4991	0.4681	0.179
0.5003	0.4692	0.180
0.5016	0.4704	0.181
0.5028	0.4716	0.182
0.5040	0.4727	0.183
0.5053	0.4739	0.184
0.5065	0.4750	0.185
0.5078	0.4762	0.186
0.5090	0.4773	0.187
0.5102	0.4785	0.188
0.5114	0.4796	0.189
0.5127	0.4808	0.190
0.5139	0.4819	0.191
0.5151	0.4831	0.192
0.5163	0.4842	0.193
0.5176	0.4854	0.194
0.5188	0.4865	0.195
0.5200	0.4876	0.196
0.5212	0.4888	0.197
0.5225	0.4899	0.198
0.5237	0.4911	0.199
0.5249	0.4922	0.200
0.5262	0.4933	0.201
0.5274	0.4944	0.202
0.5286	0.4956	0.203
0.5298	0.4967	0.204
0.5311	0.4978	0.205
0.5323	0.4990	0.206
0.5335	0.5001	0.207
0.5347	0.5012	0.208
0.5359	0.5023	0.209
0.5371	0.5034	0.210
0.5384	0.5046	0.211
0.5396	0.5057	0.212
0.5408	0.5068	0.213
0.5420	0.5079	0.214
0.5432	0.5090	0.215
0.5444	0.5101	0.216
0.5456	0.5112	0.217
0.5469	0.5123	0.218
0.5481	0.5135	0.219
0.5493	0.5146	0.220
0.5505	0.5157	0.221
0.5517	0.5168	0.222
0.5528	0.5179	0.223
0.5540	0.5190	0.224
0.5553	0.5201	0.225
0.5565	0.5212	0.226
0.5577	0.5223	0.227
0.5589	0.5234	0.228
0.5601	0.5245	0.229
0.5613	0.5256	0.230
0.5625	0.5267	0.231
0.5637	0.5278	0.232
0.5649	0.5289	0.233
0.5661	0.5299	0.234
0.5673	0.5310	0.235
0.5685	0.5321	0.236
0.5697	0.5332	0.237
0.5709	0.5343	0.238
0.5721	0.5354	0.239
0.5733	0.5365	0.240
0.5746	0.5376	0.241
0.5757	0.5386	0.242
0.5770	0.5397	0.243
0.5782	0.5408	0.244
0.5794	0.5419	0.245
0.5806	0.5430	0.246
0.5818	0.5441	0.247
0.5830	0.5451	0.248
0.5842	0.5462	0.249
0.5854	0.5473	0.250
0.5866	0.5484	0.251
0.5878	0.5495	0.252
0.5890	0.5505	0.253
0.5902	0.5516	0.254
0.5914	0.5527	0.255
0.5926	0.5538	0.256
0.5938	0.5548	0.257
0.5950	0.5559	0.258
0.5962	0.5570	0.259
0.5974	0.5581	0.260
0.5986	0.5591	0.261
0.5998	0.5602	0.262
0.6010	0.5613	0.263
0.6022	0.5623	0.264
0.6034	0.5634	0.265
0.6046	0.5645	0.266
0.6058	0.5655	0.267
0.6069	0.5666	0.268
0.6082	0.5677	0.269
0.6093	0.5687	0.270
0.6105	0.5698	0.271
0.6117	0.5709	0.272
0.6129	0.5719	0.273
0.6141	0.5730	0.274
0.6153	0.5741	0.275
0.6165	0.5751	0.276
0.6177	0.5762	0.277
0.6189	0.5773	0.278
0.6201	0.5783	0.279
0.6213	0.5794	0.280
0.6224	0.5804	0.281
0.6236	0.5815	0.282
0.6248	0.5826	0.283
0.6260	0.5836	0.284
0.6272	0.5847	0.285
0.6284	0.5857	0.286
0.6296	0.5868	0.287
0.6308	0.5879	0.288
0.6320	0.5889	0.289
0.6333	0.5900	0.290
0.6345	0.5910	0.291
0.6357	0.5921	0.292
0.6369	0.5931	0.293
0.6381	0.5942	0.294
0.6393	0.5952	0.295
0.6405	0.5963	0.296
0.6417	0.5974	0.297
0.6430	0.5984	0.298
0.6442	0.5995	0.299
0.6454	0.6005	0.300
0.6466	0.6016	0.301
0.6478	0.6026	0.302
0.6490	0.6037	0.303
0.6502	0.6047	0.304
0.6514	0.6058	0.305
0.6526	0.6068	0.306
0.6538	0.6079	0.307
0.6550	0.6089	0.308
0.6562	0.6100	0.309
0.6575	0.6110	0.310
0.6586	0.6121	0.311
0.6598	0.6131	0.312
0.6611	0.6142	0.313
0.6623	0.6152	0.314
0.6635	0.6163	0.315
0.6647	0.6173	0.316
0.6659	0.6184	0.317
0.6671	0.6194	0.318
0.6683	0.6205	0.319
0.6696	0.6215	0.320
0.6708	0.6226	0.321
0.6720	0.6236	0.322
0.6732	0.6247	0.323
0.6744	0.6257	0.324
0.6756	0.6268	0.325
0.6768	0.6278	0.326
0.6781	0.6289	0.327
0.6793	0.6299	0.328
0.6805	0.6310	0.329
0.6817	0.6320	0.330
0.6830	0.6331	0.331
0.6842	0.6341	0.332
0.6854	0.6352	0.333
0.6867	0.6362	0.334
0.6879	0.6373	0.335
0.6891	0.6383	0.336
0.6903	0.6393	0.337
0.6916	0.6404	0.338
0.6928	0.6414	0.339
0.6941	0.6425	0.340
0.6953	0.6435	0.341
0.6965	0.6446	0.342
0.6977	0.6456	0.343
0.6989	0.6467	0.344
0.7002	0.6477	0.345
0.7014	0.6488	0.346
0.7026	0.6498	0.347
0.7039	0.6509	0.348
0.7051	0.6519	0.349
0.7064	0.6530	0.350
0.7076	0.6540	0.351
0.7089	0.6550	0.352
0.7101	0.6561	0.353
0.7114	0.6571	0.354
0.7127	0.6582	0.355
0.7139	0.6592	0.356
0.7151	0.6603	0.357
0.7163	0.6613	0.358
0.7176	0.6624	0.359
0.7188	0.6634	0.360
0.7201	0.6645	0.361
0.7213	0.6655	0.362
0.7226	0.6666	0.363
0.7238	0.6676	0.364
0.7250	0.6687	0.365
0.7263	0.6697	0.366
0.7275	0.6707	0.367
0.7288	0.6718	0.368
0.7300	0.6728	0.369
0.7313	0.6739	0.370
0.7326	0.6749	0.371
0.7338	0.6760	0.372
0.7351	0.6770	0.373
0.7364	0.6781	0.374
0.7376	0.6791	0.375
0.7389	0.6802	0.376
0.7401	0.6812	0.377
0.7414	0.6823	0.378
0.7426	0.6833	0.379
0.7439	0.6844	0.380
0.7451	0.6854	0.381
0.7464	0.6865	0.382
0.7477	0.6875	0.383
0.7490	0.6886	0.384
0.7502	0.6896	0.385
0.7515	0.6907	0.386
0.7528	0.6917	0.387
0.7540	0.6928	0.388
0.7553	0.6938	0.389
0.7566	0.6949	0.390
0.7579	0.6959	0.391
0.7591	0.6970	0.392
0.7604	0.6980	0.393
0.7616	0.6991	0.394
0.7629	0.7001	0.395
0.7642	0.7012	0.396
0.7655	0.7022	0.397
0.7667	0.7033	0.398
0.7680	0.7043	0.399
0.7693	0.7054	0.400
0.7706	0.7064	0.401
0.7719	0.7075	0.402
0.7732	0.7086	0.403
0.7745	0.7096	0.404
0.7758	0.7107	0.405
0.7771	0.7117	0.406
0.7784	0.7128	0.407
0.7797	0.7138	0.408
0.7810	0.7149	0.409
0.7823	0.7159	0.410
0.7836	0.7170	0.411
0.7849	0.7180	0.412
0.7862	0.7191	0.413
0.7875	0.7202	0.414
0.7888	0.7212	0.415
0.7901	0.7223	0.416
0.7914	0.7233	0.417
0.7927	0.7244	0.418
0.7940	0.7254	0.419
0.7953	0.7265	0.420
0.7966	0.7276	0.421
0.7980	0.7286	0.422
0.7992	0.7297	0.423
0.8006	0.7307	0.424
0.8019	0.7318	0.425
0.8032	0.7329	0.426
0.8046	0.7339	0.427
0.8059	0.7350	0.428
0.8073	0.7361	0.429
0.8086	0.7371	0.430
0.8099	0.7382	0.431
0.8112	0.7392	0.432
0.8126	0.7403	0.433
0.8140	0.7414	0.434
0.8153	0.7424	0.435
0.8166	0.7435	0.436
0.8180	0.7446	0.437
0.8193	0.7456	0.438
0.8207	0.7467	0.439
0.8221	0.7478	0.440
0.8234	0.7488	0.441
0.8248	0.7499	0.442
0.8261	0.7510	0.443
0.8275	0.7520	0.444
0.8288	0.7531	0.445
0.8302	0.7542	0.446
0.8315	0.7552	0.447
0.8329	0.7563	0.448
0.8342	0.7574	0.449
0.8356	0.7584	0.450
0.8370	0.7595	0.451
0.8383	0.7606	0.452
0.8397	0.7617	0.453
0.8410	0.7627	0.454
0.8424	0.7638	0.455
0.8438	0.7649	0.456
0.8452	0.7660	0.457
0.8466	0.7670	0.458
0.8480	0.7681	0.459
0.8494	0.7692	0.460
0.8507	0.7703	0.461
0.8521	0.7713	0.462
0.8535	0.7724	0.463
0.8549	0.7735	0.464
0.8563	0.7746	0.465
0.8577	0.7756	0.466
0.8591	0.7767	0.467
0.8605	0.7778	0.468
0.8619	0.7789	0.469
0.8632	0.7800	0.470
0.8646	0.7810	0.471
0.8660	0.7821	0.472
0.8674	0.7832	0.473
0.8688	0.7843	0.474
0.8702	0.7854	0.475
0.8716	0.7865	0.476
0.8731	0.7875	0.477
0.8744	0.7886	0.478
0.8759	0.7897	0.479
0.8773	0.7908	0.480
0.8787	0.7919	0.481
0.8801	0.7930	0.482
0.8816	0.7941	0.483
0.8830	0.7952	0.484
0.8844	0.7962	0.485
0.8859	0.7973	0.486
0.8873	0.7984	0.487
0.8888	0.7995	0.488
0.8902	0.8006	0.489
0.8917	0.8017	0.490
0.8931	0.8028	0.491
0.8946	0.8039	0.492
0.8960	0.8050	0.493
0.8975	0.8061	0.494
0.8989	0.8072	0.495
0.9004	0.8083	0.496
0.9018	0.8094	0.497
0.9032	0.8105	0.498
0.9047	0.8116	0.499
0.9062	0.8127	0.500
0.9076	0.8138	0.501
0.9091	0.8149	0.502
0.9106	0.8160	0.503
0.9120	0.8171	0.504
0.9135	0.8182	0.505
0.9150	0.8193	0.506
0.9165	0.8204	0.507
0.9180	0.8215	0.508
0.9195	0.8226	0.509
0.9210	0.8237	0.510
0.9224	0.8248	0.511
0.9239	0.8259	0.512
0.9255	0.8270	0.513
0.9270	0.8281	0.514
0.9285	0.8292	0.515
0.9299	0.8303	0.516
0.9314	0.8314	0.517
0.9330	0.8326	0.518
0.9344	0.8337	0.519
0.9359	0.8348	0.520
0.9375	0.8359	0.521
0.9390	0.8370	0.522
0.9405	0.8381	0.523
0.9420	0.8392	0.524
0.9435	0.8404	0.525
0.9450	0.8415	0.526
0.9465	0.8426	0.527
0.9481	0.8437	0.528
0.9496	0.8448	0.529
0.9512	0.8460	0.530
0.9528	0.8471	0.531
0.9544	0.8482	0.532
0.9559	0.8493	0.533
0.9575	0.8505	0.534
0.9590	0.8516	0.535
0.9605	0.8527	0.536
0.9621	0.8538	0.537
0.9637	0.8550	0.538
0.9652	0.8561	0.539
0.9668	0.8572	0.540
0.9684	0.8583	0.541
0.9700	0.8595	0.542
0.9716	0.8606	0.543
0.9731	0.8617	0.544
0.9747	0.8629	0.545
0.9763	0.8640	0.546
0.9779	0.8651	0.547
0.9795	0.8663	0.548
0.9811	0.8674	0.549
0.9827	0.8686	0.550
0.9842	0.8697	0.551
0.9858	0.8708	0.552
0.9874	0.8720	0.553
0.9890	0.8731	0.554
0.9906	0.8743	0.555
0.9922	0.8754	0.556
0.9938	0.8765	0.557
0.9954	0.8777	0.558
0.9970	0.8788	0.559
0.9986	0.8800	0.560
1.0002	0.8811	0.561
1.0018	0.8823	0.562
1.0035	0.8834	0.563
1.0051	0.8846	0.564
1.0068	0.8857	0.565
1.0084	0.8869	0.566
1.0100	0.8880	0.567
1.0117	0.8892	0.568
1.0134	0.8904	0.569
1.0150	0.8915	0.570
1.0167	0.8927	0.571
1.0183	0.8938	0.572
1.0200	0.8950	0.573
1.0216	0.8961	0.574
1.0233	0.8973	0.575
1.0249	0.8985	0.576
1.0266	0.8996	0.577
1.0282	0.9008	0.578
1.0299	0.9020	0.579
1.0316	0.9031	0.580
1.0333	0.9043	0.581
1.0350	0.9055	0.582
1.0367	0.9066	0.583
1.0384	0.9078	0.584
1.0401	0.9090	0.585
1.0418	0.9102	0.586
1.0435	0.9113	0.587
1.0452	0.9125	0.588
1.0469	0.9137	0.589
1.0486	0.9149	0.590
1.0503	0.9160	0.591
1.0521	0.9172	0.592
1.0539	0.9184	0.593
1.0556	0.9196	0.594
1.0573	0.9208	0.595
1.0590	0.9219	0.596
1.0607	0.9231	0.597
1.0625	0.9243	0.598
1.0642	0.9255	0.599
1.0659	0.9267	0.600
1.0677	0.9279	0.601
1.0695	0.9291	0.602
1.0712	0.9303	0.603
1.0730	0.9315	0.604
1.0748	0.9327	0.605
1.0766	0.9338	0.606
1.0783	0.9350	0.607
1.0801	0.9362	0.608
1.0819	0.9374	0.609
1.0836	0.9386	0.610
1.0854	0.9398	0.611
1.0873	0.9410	0.612
1.0891	0.9422	0.613
1.0909	0.9435	0.614
1.0927	0.9447	0.615
1.0946	0.9459	0.616
1.0964	0.9471	0.617
1.0982	0.9483	0.618
1.1001	0.9495	0.619
1.1019	0.9507	0.620
1.1038	0.9519	0.621
1.1057	0.9531	0.622
1.1075	0.9544	0.623
1.1094	0.9556	0.624
1.1113	0.9568	0.625
1.1132	0.9580	0.626
1.1151	0.9592	0.627
1.1169	0.9605	0.628
1.1188	0.9617	0.629
1.1207	0.9629	0.630
1.1226	0.9641	0.631
1.1245	0.9654	0.632
1.1264	0.9666	0.633
1.1284	0.9678	0.634
1.1303	0.9691	0.635
1.1322	0.9703	0.636
1.1341	0.9715	0.637
1.1361	0.9728	0.638
1.1380	0.9740	0.639
1.1399	0.9752	0.640
1.1418	0.9765	0.641
1.1438	0.9777	0.642
1.1457	0.9790	0.643
1.1476	0.9802	0.644
1.1496	0.9815	0.645
1.1515	0.9827	0.646
1.1535	0.9839	0.647
1.1554	0.9852	0.648
1.1574	0.9864	0.649
1.1594	0.9877	0.650
1.1614	0.9890	0.651
1.1634	0.9902	0.652
1.1654	0.9915	0.653
1.1674	0.9927	0.654
1.1695	0.9940	0.655
1.1715	0.9952	0.656
1.1736	0.9965	0.657
1.1755	0.9978	0.658
1.1776	0.9990	0.659
1.1796	1.0003	0.660
1.1817	1.0016	0.661
1.1838	1.0029	0.662
1.1858	1.0041	0.663
1.1879	1.0054	0.664
1.1900	1.0067	0.665
1.1921	1.0079	0.666
1.1941	1.0092	0.667
1.1962	1.0105	0.668
1.1984	1.0118	0.669
1.2004	1.0131	0.670
1.2026	1.0144	0.671
1.2047	1.0156	0.672
1.2068	1.0169	0.673
1.2089	1.0182	0.674
1.2111	1.0195	0.675
1.2132	1.0208	0.676
1.2153	1.0221	0.677
1.2174	1.0234	0.678
1.2196	1.0247	0.679
1.2217	1.0260	0.680
1.2239	1.0273	0.681
1.2260	1.0286	0.682
1.2282	1.0299	0.683
1.2304	1.0312	0.684
1.2326	1.0325	0.685
1.2348	1.0338	0.686
1.2370	1.0351	0.687
1.2392	1.0365	0.688
1.2414	1.0378	0.689
1.2436	1.0391	0.690
1.2459	1.0404	0.691
1.2481	1.0417	0.692
1.2503	1.0430	0.693
1.2525	1.0444	0.694
1.2548	1.0457	0.695
1.2570	1.0470	0.696
1.2593	1.0483	0.697
1.2616	1.0497	0.698
1.2638	1.0510	0.699
1.2662	1.0523	0.700
1.2684	1.0537	0.701
1.2707	1.0550	0.702
1.2731	1.0564	0.703
1.2753	1.0577	0.704
1.2776	1.0590	0.705
1.2800	1.0604	0.706
1.2823	1.0617	0.707
1.2847	1.0631	0.708
1.2871	1.0644	0.709
1.2894	1.0658	0.710
1.2918	1.0671	0.711
1.2942	1.0685	0.712
1.2966	1.0699	0.713
1.2990	1.0712	0.714
1.3014	1.0726	0.715
1.3038	1.0739	0.716
1.3063	1.0753	0.717
1.3087	1.0767	0.718
1.3111	1.0781	0.719
1.3136	1.0794	0.720
1.3160	1.0808	0.721
1.3185	1.0822	0.722
1.3209	1.0836	0.723
1.3234	1.0849	0.724
1.3258	1.0863	0.725
1.3284	1.0877	0.726
1.3308	1.0891	0.727
1.3333	1.0905	0.728
1.3358	1.0919	0.729
1.3383	1.0933	0.730
1.3408	1.0947	0.731
1.3434	1.0961	0.732
1.3459	1.0975	0.733
1.3484	1.0989	0.734
1.3510	1.1003	0.735
1.3536	1.1017	0.736
1.3562	1.1031	0.737
1.3587	1.1045	0.738
1.3613	1.1059	0.739
1.3639	1.1073	0.740
1.3665	1.1087	0.741
1.3692	1.1102	0.742
1.3719	1.1116	0.743
1.3745	1.1130	0.744
1.3771	1.1144	0.745
1.3798	1.1159	0.746
1.3825	1.1173	0.747
1.3851	1.1187	0.748
1.3878	1.1202	0.749
1.3905	1.1216	0.750
1.3932	1.1230	0.751
1.3959	1.1245	0.752
1.3987	1.1259	0.753
1.4014	1.1274	0.754
1.4041	1.1288	0.755
1.4069	1.1303	0.756
1.4097	1.1317	0.757
1.4124	1.1332	0.758
1.4152	1.1346	0.759
1.4180	1.1361	0.760
1.4209	1.1376	0.761
1.4237	1.1390	0.762
1.4265	1.1405	0.763
1.4293	1.1420	0.764
1.4322	1.1434	0.765
1.4351	1.1449	0.766
1.4380	1.1464	0.767
1.4409	1.1479	0.768
1.4439	1.1494	0.769
1.4468	1.1509	0.770
1.4497	1.1523	0.771
1.4527	1.1538	0.772
1.4557	1.1553	0.773
1.4586	1.1568	0.774
1.4615	1.1583	0.775
1.4645	1.1598	0.776
1.4675	1.1613	0.777
1.4706	1.1628	0.778
1.4736	1.1644	0.779
1.4766	1.1659	0.780
1.4796	1.1674	0.781
1.4828	1.1689	0.782
1.4859	1.1704	0.783
1.4891	1.1719	0.784
1.4922	1.1735	0.785
1.4954	1.1750	0.786
1.4985	1.1765	0.787
1.5017	1.1781	0.788
1.5048	1.1796	0.789
1.5080	1.1812	0.790
1.5112	1.1827	0.791
1.5144	1.1843	0.792
1.5177	1.1858	0.793
1.5210	1.1874	0.794
1.5243	1.1889	0.795
1.5276	1.1905	0.796
1.5309	1.1920	0.797
1.5341	1.1936	0.798
1.5374	1.1952	0.799
1.5407	1.1967	0.800
1.5440	1.1983	0.801
1.5474	1.1999	0.802
1.5508	1.2015	0.803
1.5542	1.2031	0.804
1.5577	1.2046	0.805
1.5611	1.2062	0.806
1.5645	1.2078	0.807
1.5681	1.2094	0.808
1.5716	1.2110	0.809
1.5751	1.2126	0.810
1.5786	1.2142	0.811
1.5821	1.2158	0.812
1.5857	1.2175	0.813
1.5893	1.2191	0.814
1.5929	1.2207	0.815
1.5966	1.2223	0.816
1.6002	1.2239	0.817
1.6038	1.2256	0.818
1.6074	1.2272	0.819
1.6111	1.2288	0.820
1.6148	1.2305	0.821
1.6186	1.2321	0.822
1.6222	1.2338	0.823
1.6260	1.2354	0.824
1.6297	1.2371	0.825
1.6336	1.2387	0.826
1.6374	1.2404	0.827
1.6413	1.2421	0.828
1.6451	1.2437	0.829
1.6491	1.2454	0.830
1.6529	1.2471	0.831
1.6569	1.2488	0.832
1.6609	1.2504	0.833
1.6650	1.2521	0.834
1.6689	1.2538	0.835
1.6731	1.2555	0.836
1.6772	1.2572	0.837
1.6812	1.2589	0.838
1.6853	1.2606	0.839
1.6893	1.2623	0.840
1.6936	1.2641	0.841
1.6977	1.2658	0.842
1.7019	1.2675	0.843
1.7062	1.2692	0.844
1.7106	1.2709	0.845
1.7149	1.2727	0.846
1.7192	1.2744	0.847
1.7235	1.2762	0.848
1.7280	1.2779	0.849
1.7325	1.2797	0.850
1.7370	1.2814	0.851
1.7414	1.2832	0.852
1.7458	1.2849	0.853
1.7503	1.2867	0.854
1.7548	1.2885	0.855
1.7594	1.2903	0.856
1.7640	1.2920	0.857
1.7685	1.2938	0.858
1.7730	1.2956	0.859
1.7778	1.2974	0.860
1.7825	1.2992	0.861
1.7872	1.3010	0.862
1.7921	1.3028	0.863
1.7970	1.3046	0.864
1.8018	1.3064	0.865
1.8069	1.3083	0.866
1.8117	1.3101	0.867
1.8167	1.3119	0.868
1.8218	1.3138	0.869
1.8269	1.3156	0.870
1.8320	1.3174	0.871
1.8372	1.3193	0.872
1.8424	1.3212	0.873
1.8475	1.3230	0.874
1.8528	1.3249	0.875
1.8582	1.3267	0.876
1.8636	1.3286	0.877
1.8689	1.3305	0.878
1.8743	1.3324	0.879
1.8797	1.3343	0.880
1.8853	1.3362	0.881
1.8910	1.3381	0.882
1.8967	1.3400	0.883
1.9025	1.3419	0.884
1.9082	1.3438	0.885
1.9141	1.3457	0.886
1.9198	1.3477	0.887
1.9257	1.3496	0.888
1.9316	1.3515	0.889
1.9376	1.3535	0.890
1.9437	1.3554	0.891
1.9497	1.3574	0.892
1.9559	1.3593	0.893
1.9622	1.3613	0.894
1.9684	1.3633	0.895
1.9746	1.3653	0.896
1.9809	1.3672	0.897
1.9872	1.3692	0.898
1.9936	1.3712	0.899
2.0002	1.3732	0.900
2.0070	1.3752	0.901
2.0136	1.3773	0.902
2.0204	1.3793	0.903
2.0272	1.3813	0.904
2.0342	1.3833	0.905
2.0411	1.3854	0.906
2.0481	1.3874	0.907
2.0551	1.3895	0.908
2.0621	1.3915	0.909
2.0693	1.3936	0.910
2.0766	1.3957	0.911
2.0842	1.3978	0.912
2.0917	1.3998	0.913
2.0993	1.4019	0.914
2.1070	1.4040	0.915
2.1148	1.4061	0.916
2.1226	1.4083	0.917
2.1306	1.4104	0.918
2.1388	1.4125	0.919
2.1470	1.4146	0.920
2.1552	1.4168	0.921
2.1637	1.4189	0.922
2.1723	1.4211	0.923
2.1808	1.4233	0.924
2.1895	1.4254	0.925
2.1984	1.4276	0.926
2.2072	1.4298	0.927
2.2160	1.4320	0.928
2.2254	1.4342	0.929
2.2348	1.4364	0.930
2.2445	1.4386	0.931
2.2542	1.4408	0.932
2.2639	1.4431	0.933
2.2739	1.4453	0.934
2.2838	1.4476	0.935
2.2942	1.4498	0.936
2.3045	1.4521	0.937
2.3148	1.4544	0.938
2.3257	1.4567	0.939
2.3366	1.4590	0.940
2.3479	1.4613	0.941
2.3592	1.4636	0.942
2.3704	1.4659	0.943
2.3825	1.4682	0.944
2.3940	1.4706	0.945
2.4057	1.4729	0.946
2.4184	1.4753	0.947
2.4309	1.4776	0.948
2.4434	1.4800	0.949
2.4566	1.4824	0.950
2.4699	1.4848	0.951
2.4830	1.4872	0.952
2.4969	1.4896	0.953
2.5108	1.4921	0.954
2.5254	1.4945	0.955
2.5401	1.4969	0.956
2.5553	1.4994	0.957
2.5708	1.5019	0.958
2.5870	1.5044	0.959
2.6033	1.5068	0.960
2.6200	1.5093	0.961
2.6366	1.5119	0.962
2.6544	1.5144	0.963
2.6721	1.5169	0.964
2.6904	1.5195	0.965
2.7094	1.5220	0.966
2.7293	1.5246	0.967
2.7489	1.5272	0.968
2.7696	1.5298	0.969
2.7908	1.5324	0.970
2.8125	1.5350	0.971
2.8353	1.5376	0.972
2.8592	1.5403	0.973
2.8839	1.5429	0.974
2.9097	1.5456	0.975
2.9360	1.5483	0.976
2.9639	1.5510	0.977
2.9926	1.5537	0.978
3.0222	1.5564	0.979
3.0543	1.5592	0.980
3.0868	1.5619	0.981
3.1224	1.5647	0.982
3.1587	1.5675	0.983
3.1976	1.5703	0.984
3.2391	1.5731	0.985
3.2838	1.5759	0.986
3.3311	1.5788	0.987
3.3830	1.5816	0.988
3.4382	1.5845	0.989
3.4992	1.5874	0.990
3.5665	1.5903	0.991
3.6406	1.5932	0.992
3.7231	1.5963	0.993
3.8201	1.5965	0.994
3.9356	1.5972	0.995
4.0773	1.5977	0.996
4.2507	1.5981	0.997
4.4982	1.5984	0.998
4.8112	1.5987	0.999
5.2358	1.5989	1.000

==> propagation_pow275.dat <==
simulation	model	si_time	stddev	ratio
0.0000	0.0000	0.0000	0.0000	0.000
0.0000	0.0000	0.0000	0.0000	0.001
0.0000	0.0000	0.0000	0.0000	0.002
0.0000	0.0000	0.0000	0.0000	0.003
0.0000	0.0000	0.0000	0.0000	0.004
0.0000	0.0000	0.0000	0.0000	0.005
0.0701	0.0701	0.0228	0.1247	0.006
0.1234	0.1178	0.0418	0.1754	0.007
0.1659	0.1541	0.0583	0.2077	0.008
0.2010	0.1834	0.0728	0.2338	0.009
0.2311	0.2081	0.0857	0.2542	0.010
0.2560	0.2294	0.0974	0.2669	0.011
0.2782	0.2482	0.1080	0.2784	0.012
0.2976	0.2651	0.1179	0.2895	0.013
0.3151	0.2803	0.1270	0.2964	0.014
0.3309	0.2943	0.1356	0.3030	0.015
0.3452	0.3072	0.1436	0.3086	0.016
0.3582	0.3192	0.1511	0.3130	0.017
0.3705	0.3304	0.1583	0.3169	0.018
0.3818	0.3409	0.1650	0.3202	0.019
0.3928	0.3508	0.1715	0.3236	0.020
0.4030	0.3602	0.1777	0.3264	0.021
0.4126	0.3692	0.1836	0.3288	0.022
0.4221	0.3777	0.1893	0.3310	0.023
0.4307	0.3858	0.1947	0.3328	0.024
0.4393	0.3936	0.2000	0.3350	0.025
0.4474	0.4011	0.2051	0.3370	0.026
0.4552	0.4083	0.2100	0.3385	0.027
0.4629	0.4153	0.2147	0.3402	0.028
0.4700	0.4220	0.2193	0.3416	0.029
0.4770	0.4284	0.2238	0.3431	0.030
0.4837	0.4347	0.2281	0.3442	0.031
0.4901	0.4408	0.2323	0.3454	0.032
0.4965	0.4467	0.2364	0.3464	0.033
0.5025	0.4525	0.2404	0.3474	0.034
0.5083	0.4581	0.2443	0.3485	0.035
0.5142	0.4635	0.2481	0.3496	0.036
0.5199	0.4688	0.2519	0.3506	0.037
0.5252	0.4740	0.2555	0.3515	0.038
0.5305	0.4791	0.2591	0.3525	0.039
0.5356	0.4840	0.2626	0.3532	0.040
0.5405	0.4889	0.2660	0.3540	0.041
0.5455	0.4936	0.2693	0.3548	0.042
0.5503	0.4982	0.2726	0.3555	0.043
0.5551	0.5028	0.2759	0.3562	0.044
0.5596	0.5073	0.2790	0.3569	0.045
0.5642	0.5116	0.2821	0.3575	0.046
0.5687	0.5159	0.2852	0.3580	0.047
0.5731	0.5202	0.2882	0.3585	0.048
0.5773	0.5243	0.2912	0.3591	0.049
0.5817	0.5284	0.2941	0.3596	0.050
0.5859	0.5324	0.2969	0.3602	0.051
0.5900	0.5364	0.2998	0.3606	0.052
0.5939	0.5403	0.3026	0.3610	0.053
0.5979	0.5441	0.3053	0.3615	0.054
0.6017	0.5479	0.3080	0.3620	0.055
0.6055	0.5516	0.3107	0.3625	0.056
0.6093	0.5553	0.3133	0.3630	0.057
0.6130	0.5589	0.3159	0.3634	0.058
0.6167	0.5625	0.3185	0.3638	0.059
0.6205	0.5660	0.3210	0.3643	0.060
0.6240	0.5695	0.3235	0.3646	0.061
0.6276	0.5729	0.3260	0.3650	0.062
0.6311	0.5763	0.3284	0.3653	0.063
0.6346	0.5797	0.3309	0.3656	0.064
0.6381	0.5830	0.3332	0.3659	0.065
0.6415	0.5863	0.3356	0.3663	0.066
0.6449	0.5895	0.3379	0.3666	0.067
0.6481	0.5927	0.3403	0.3670	0.068
0.6514	0.5959	0.3426	0.3673	0.069
0.6547	0.5991	0.3448	0.3677	0.070
0.6578	0.6022	0.3471	0.3681	0.071
0.6611	0.6052	0.3493	0.3684	0.072
0.6642	0.6083	0.3515	0.3686	0.073
0.6674	0.6113	0.3537	0.3689	0.074
0.6705	0.6143	0.3558	0.3692	0.075
0.6736	0.6173	0.3580	0.3695	0.076
0.6766	0.6202	0.3601	0.3698	0.077
0.6796	0.6231	0.3622	0.3701	0.078
0.6826	0.6260	0.3643	0.3705	0.079
0.6855	0.6289	0.3663	0.3709	0.080
0.6884	0.6317	0.3684	0.3711	0.081
0.6912	0.6345	0.3704	0.3714	0.082
0.6941	0.6373	0.3724	0.3716	0.083
0.6969	0.6401	0.3744	0.3719	0.084
0.6997	0.6428	0.3764	0.3720	0.085
0.7026	0.6455	0.3784	0.3722	0.086
0.7054	0.6482	0.3803	0.3725	0.087
0.7082	0.6509	0.3823	0.3728	0.088
0.7110	0.6536	0.3842	0.3730	0.089
0.7137	0.6562	0.3861	0.3732	0.090
0.7164	0.6588	0.3880	0.3734	0.091
0.7190	0.6614	0.3899	0.3737	0.092
0.7217	0.6640	0.3918	0.3740	0.093
0.7244	0.6666	0.3936	0.3743	0.094
0.7270	0.6691	0.3955	0.3744	0.095
0.7296	0.6717	0.3973	0.3746	0.096
0.7321	0.6742	0.3991	0.3748	0.097
0.7346	0.6767	0.4009	0.3750	0.098
0.7372	0.6792	0.4027	0.3752	0.099
0.7396	0.6816	0.4045	0.3754	0.100
0.7421	0.6841	0.4063	0.3757	0.101
0.7447	0.6865	0.4081	0.3759	0.102
0.7471	0.6890	0.4098	0.3760	0.103
0.7496	0.6914	0.4116	0.3762	0.104
0.7520	0.6938	0.4133	0.3764	0.105
0.7545	0.6962	0.4150	0.3765	0.106
0.7569	0.6985	0.4168	0.3766	0.107
0.7593	0.7009	0.4185	0.3768	0.108
0.7617	0.7032	0.4202	0.3769	0.109
0.7640	0.7056	0.4218	0.3771	0.110
0.7664	0.7079	0.4235	0.3773	0.111
0.7688	0.7102	0.4252	0.3774	0.112
0.7712	0.7125	0.4269	0.3776	0.113
0.7735	0.7148	0.4285	0.3777	0.114
0.7758	0.7171	0.4302	0.3778	0.115
0.7781	0.7193	0.4318	0.3780	0.116
0.7804	0.7216	0.4334	0.3781	0.117
0.7827	0.7238	0.4350	0.3783	0.118
0.7850	0.7261	0.4367	0.3784	0.119
0.7873	0.7283	0.4383	0.3786	0.120
0.7896	0.7305	0.4399	0.3787	0.121
0.7919	0.7327	0.4415	0.3788	0.122
0.7941	0.7349	0.4430	0.3790	0.123
0.7964	0.7371	0.4446	0.3792	0.124
0.7986	0.7392	0.4462	0.3794	0.125
0.8008	0.7414	0.4477	0.3795	0.126
0.8030	0.7435	0.4493	0.3796	0.127
0.8053	0.7457	0.4509	0.3797	0.128
0.8075	0.7478	0.4524	0.3798	0.129
0.8097	0.7499	0.4539	0.3800	0.130
0.8119	0.7521	0.4555	0.3801	0.131
0.8141	0.7542	0.4570	0.3803	0.132
0.8162	0.7563	0.4585	0.3804	0.133
0.8184	0.7584	0.4600	0.3805	0.134
0.8205	0.7605	0.4615	0.3807	0.135
0.8227	0.7625	0.4630	0.3808	0.136
0.8248	0.7646	0.4645	0.3808	0.137
0.8269	0.7667	0.4660	0.3809	0.138
0.8291	0.7687	0.4675	0.3811	0.139
0.8312	0.7708	0.4690	0.3812	0.140
0.8333	0.7728	0.4705	0.3814	0.141
0.8354	0.7748	0.4719	0.3814	0.142
0.8375	0.7769	0.4734	0.3815	0.143
0.8396	0.7789	0.4749	0.3816	0.144
0.8416	0.7809	0.4763	0.3817	0.145
0.8437	0.7829	0.4778	0.3819	0.146
0.8458	0.7849	0.4792	0.3821	0.147
0.8478	0.7869	0.4806	0.3822	0.148
0.8499	0.7889	0.4821	0.3823	0.149
0.8519	0.7908	0.4835	0.3824	0.150
0.8540	0.7928	0.4849	0.3825	0.151
0.8560	0.7948	0.4864	0.3826	0.152
0.8580	0.7967	0.4878	0.3827	0.153
0.8601	0.7987	0.4892	0.3829	0.154
0.8620	0.8006	0.4906	0.3830	0.155
0.8640	0.8026	0.4920	0.3831	0.156
0.8660	0.8045	0.4934	0.3833	0.157
0.8680	0.8064	0.4948	0.3834	0.158
0.8700	0.8084	0.4962	0.3835	0.159
0.8721	0.8103	0.4976	0.3836	0.160
0.8741	0.8122	0.4990	0.3837	0.161
0.8760	0.8141	0.5003	0.3838	0.162
0.8780	0.8160	0.5017	0.3839	0.163
0.8800	0.8179	0.5031	0.3840	0.164
0.8820	0.8198	0.5045	0.3841	0.165
0.8840	0.8217	0.5058	0.3842	0.166
0.8859	0.8236	0.5072	0.3842	0.167
0.8879	0.8254	0.5085	0.3843	0.168
0.8898	0.8273	0.5099	0.3844	0.169
0.8918	0.8292	0.5112	0.3845	0.170
0.8937	0.8310	0.5126	0.3846	0.171
0.8956	0.8329	0.5139	0.3847	0.172
0.8975	0.8347	0.5153	0.3848	0.173
0.8995	0.8366	0.5166	0.3849	0.174
0.9015	0.8384	0.5179	0.3850	0.175
0.9034	0.8403	0.5193	0.3851	0.176
0.9054	0.8421	0.5206	0.3852	0.177
0.9073	0.8439	0.5219	0.3853	0.178
0.9092	0.8458	0.5233	0.3854	0.179
0.9112	0.8476	0.5246	0.3855	0.180
0.9130	0.8494	0.5259	0.3855	0.181
0.9150	0.8512	0.5272	0.3857	0.182
0.9169	0.8530	0.5285	0.3858	0.183
0.9187	0.8548	0.5298	0.3859	0.184
0.9206	0.8566	0.5311	0.3860	0.185
0.9225	0.8584	0.5324	0.3861	0.186
0.9244	0.8602	0.5337	0.3861	0.187
0.9262	0.8620	0.5350	0.3863	0.188
0.9281	0.8638	0.5363	0.3863	0.189
0.9299	0.8656	0.5376	0.3864	0.190
0.9318	0.8674	0.5389	0.3865	0.191
0.9337	0.8691	0.5402	0.3866	0.192
0.9356	0.8709	0.5415	0.3866	0.193
0.9374	0.8727	0.5427	0.3867	0.194
0.9393	0.8744	0.5440	0.3868	0.195
0.9411	0.8762	0.5453	0.3869	0.196
0.9429	0.8780	0.5466	0.3870	0.197
0.9447	0.8797	0.5478	0.3871	0.198
0.9465	0.8815	0.5491	0.3872	0.199
0.9483	0.8832	0.5504	0.3873	0.200
0.9502	0.8850	0.5516	0.3874	0.201
0.9521	0.8867	0.5529	0.3874	0.202
0.9539	0.8884	0.5541	0.3875	0.203
0.9557	0.8902	0.5554	0.3876	0.204
0.9576	0.8919	0.5567	0.3877	0.205
0.9594	0.8936	0.5579	0.3877	0.206
0.9612	0.8953	0.5592	0.3878	0.207
0.9631	0.8971	0.5604	0.3879	0.208
0.9649	0.8988	0.5616	0.3880	0.209
0.9667	0.9005	0.5629	0.3880	0.210
0.9686	0.9022	0.5641	0.3880	0.211
0.9704	0.9039	0.5654	0.3882	0.212
0.9722	0.9056	0.5666	0.3882	0.213
0.9740	0.9073	0.5678	0.3883	0.214
0.9758	0.9090	0.5691	0.3883	0.215
0.9776	0.9107	0.5703	0.3884	0.216
0.9794	0.9124	0.5715	0.3885	0.217
0.9812	0.9141	0.5728	0.3885	0.218
0.9829	0.9158	0.5740	0.3886	0.219
0.9847	0.9175	0.5752	0.3887	0.220
0.9865	0.9192	0.5764	0.3888	0.221
0.9884	0.9209	0.5777	0.3888	0.222
0.9901	0.9226	0.5789	0.3889	0.223
0.9919	0.9242	0.5801	0.3890	0.224
0.9937	0.9259	0.5813	0.3891	0.225
0.9955	0.9276	0.5825	0.3892	0.226
0.9972	0.9293	0.5837	0.3893	0.227
0.9990	0.9309	0.5850	0.3894	0.228
1.0008	0.9326	0.5862	0.3895	0.229
1.0026	0.9343	0.5874	0.3896	0.230
1.0044	0.9359	0.5886	0.3897	0.231
1.0062	0.9376	0.5898	0.3897	0.232
1.0079	0.9393	0.5910	0.3898	0.233
1.0097	0.9409	0.5922	0.3898	0.234
1.0114	0.9426	0.5934	0.3899	0.235
1.0132	0.9442	0.5946	0.3899	0.236
1.0150	0.9459	0.5958	0.3900	0.237
1.0167	0.9475	0.5970	0.3901	0.238
1.0185	0.9492	0.5982	0.3902	0.239
1.0203	0.9508	0.5994	0.3903	0.240
1.0220	0.9524	0.6006	0.3903	0.241
1.0237	0.9541	0.6018	0.3904	0.242
1.0254	0.9557	0.6029	0.3905	0.243
1.0272	0.9574	0.6041	0.3906	0.244
1.0289	0.9590	0.6053	0.3907	0.245
1.0307	0.9606	0.6065	0.3907	0.246
1.0324	0.9622	0.6077	0.3908	0.247
1.0342	0.9639	0.6089	0.3909	0.248
1.0359	0.9655	0.6101	0.3910	0.249
1.0377	0.9671	0.6112	0.3910	0.250
1.0394	0.9687	0.6124	0.3911	0.251
1.0411	0.9704	0.6136	0.3912	0.252
1.0428	0.9720	0.6148	0.3913	0.253
1.0446	0.9736	0.6160	0.3913	0.254
1.0463	0.9752	0.6171	0.3914	0.255
1.0481	0.9768	0.6183	0.3914	0.256
1.0497	0.9784	0.6195	0.3915	0.257
1.0514	0.9800	0.6206	0.3916	0.258
1.0532	0.9817	0.6218	0.3917	0.259
1.0549	0.9833	0.6230	0.3918	0.260
1.0566	0.9849	0.6242	0.3918	0.261
1.0584	0.9865	0.6253	0.3919	0.262
1.0601	0.9881	0.6265	0.3920	0.263
1.0619	0.9897	0.6277	0.3921	0.264
1.0636	0.9913	0.6288	0.3921	0.265
1.0653	0.9929	0.6300	0.3922	0.266
1.0671	0.9945	0.6311	0.3923	0.267
1.0688	0.9961	0.6323	0.3924	0.268
1.0705	0.9977	0.6335	0.3925	0.269
1.0722	0.9992	0.6346	0.3925	0.270
1.0739	1.0008	0.6358	0.3926	0.271
1.0756	1.0024	0.6369	0.3926	0.272
1.0773	1.0040	0.6381	0.3927	0.273
1.0790	1.0056	0.6393	0.3928	0.274
1.0807	1.0072	0.6404	0.3928	0.275
1.0824	1.0088	0.6416	0.3929	0.276
1.0841	1.0103	0.6427	0.3929	0.277
1.0858	1.0119	0.6439	0.3930	0.278
1.0875	1.0135	0.6450	0.3930	0.279
1.0893	1.0151	0.6462	0.3931	0.280
1.0910	1.0167	0.6473	0.3931	0.281
1.0927	1.0182	0.6485	0.3932	0.282
1.0944	1.0198	0.6496	0.3932	0.283
1.0961	1.0214	0.6508	0.3933	0.284
1.0978	1.0230	0.6519	0.3933	0.285
1.0994	1.0245	0.6531	0.3934	0.286
1.1012	1.0261	0.6542	0.3935	0.287
1.1029	1.0277	0.6554	0.3935	0.288
1.1045	1.0292	0.6565	0.3936	0.289
1.1063	1.0308	0.6577	0.3936	0.290
1.1080	1.0324	0.6588	0.3937	0.291
1.1097	1.0339	0.6600	0.3937	0.292
1.1114	1.0355	0.6611	0.3938	0.293
1.1131	1.0371	0.6623	0.3938	0.294
1.1148	1.0386	0.6634	0.3939	0.295
1.1165	1.0402	0.6645	0.3940	0.296
1.1182	1.0417	0.6657	0.3940	0.297
1.1199	1.0433	0.6668	0.3941	0.298
1.1216	1.0449	0.6680	0.3942	0.299
1.1232	1.0464	0.6691	0.3942	0.300
1.1249	1.0480	0.6702	0.3943	0.301
1.1266	1.0495	0.6714	0.3944	0.302
1.1284	1.0511	0.6725	0.3944	0.303
1.1301	1.0526	0.6737	0.3944	0.304
1.1318	1.0542	0.6748	0.3944	0.305
1.1335	1.0557	0.6759	0.3945	0.306
1.1352	1.0573	0.6771	0.3946	0.307
1.1369	1.0588	0.6782	0.3946	0.308
1.1385	1.0604	0.6793	0.3947	0.309
1.1403	1.0619	0.6805	0.3948	0.310
1.1420	1.0635	0.6816	0.3948	0.311
1.1437	1.0650	0.6828	0.3949	0.312
1.1454	1.0666	0.6839	0.3950	0.313
1.1471	1.0681	0.6850	0.3951	0.314
1.1488	1.0696	0.6862	0.3952	0.315
1.1505	1.0712	0.6873	0.3952	0.316
1.1521	1.0727	0.6884	0.3953	0.317
1.1539	1.0743	0.6896	0.3953	0.318
1.1556	1.0758	0.6907	0.3954	0.319
1.1573	1.0774	0.6918	0.3954	0.320
1.1591	1.0789	0.6930	0.3955	0.321
1.1608	1.0804	0.6941	0.3955	0.322
1.1625	1.0820	0.6952	0.3956	0.323
1.1642	1.0835	0.6964	0.3957	0.324
1.1659	1.0850	0.6975	0.3958	0.325
1.1676	1.0866	0.6986	0.3958	0.326
1.1693	1.0881	0.6997	0.3959	0.327
1.1710	1.0896	0.7009	0.3959	0.328
1.1727	1.0912	0.7020	0.3960	0.329
1.1744	1.0927	0.7031	0.3960	0.330
1.1762	1.0942	0.7043	0.3961	0.331
1.1779	1.0958	0.7054	0.3962	0.332
1.1796	1.0973	0.7065	0.3962	0.333
1.1813	1.0988	0.7077	0.3963	0.334
1.1830	1.1004	0.7088	0.3963	0.335
1.1848	1.1019	0.7099	0.3964	0.336
1.1865	1.1034	0.7110	0.3964	0.337
1.1882	1.1050	0.7122	0.3965	0.338
1.1899	1.1065	0.7133	0.3966	0.339
1.1916	1.1080	0.7144	0.3966	0.340
1.1933	1.1095	0.7156	0.3967	0.341
1.1950	1.1111	0.7167	0.3968	0.342
1.1967	1.1126	0.7178	0.3968	0.343
1.1984	1.1141	0.7190	0.3968	0.344
1.2001	1.1156	0.7201	0.3969	0.345
1.2018	1.1172	0.7212	0.3969	0.346
1.2035	1.1187	0.7223	0.3969	0.347
1.2052	1.1202	0.7235	0.3969	0.348
1.2069	1.1217	0.7246	0.3971	0.349
1.2086	1.1233	0.7257	0.3971	0.350
1.2104	1.1248	0.7269	0.3971	0.351
1.2120	1.1263	0.7280	0.3972	0.352
1.2138	1.1278	0.7291	0.3972	0.353
1.2155	1.1294	0.7302	0.3973	0.354
1.2172	1.1309	0.7314	0.3973	0.355
1.2189	1.1324	0.7325	0.3974	0.356
1.2206	1.1339	0.7336	0.3974	0.357
1.2224	1.1354	0.7348	0.3975	0.358
1.2241	1.1370	0.7359	0.3975	0.359
1.2258	1.1385	0.7370	0.3976	0.360
1.2275	1.1400	0.7381	0.3976	0.361
1.2292	1.1415	0.7393	0.3977	0.362
1.2310	1.1430	0.7404	0.3977	0.363
1.2327	1.1446	0.7415	0.3978	0.364
1.2345	1.1461	0.7427	0.3978	0.365
1.2362	1.1476	0.7438	0.3978	0.366
1.2379	1.1491	0.7449	0.3979	0.367
1.2396	1.1506	0.7461	0.3979	0.368
1.2413	1.1522	0.7472	0.3980	0.369
1.2430	1.1537	0.7483	0.3981	0.370
1.2447	1.1552	0.7495	0.3981	0.371
1.2465	1.1567	0.7506	0.3982	0.372
1.2482	1.1582	0.7517	0.3982	0.373
1.2499	1.1597	0.7528	0.3982	0.374
1.2516	1.1613	0.7540	0.3983	0.375
1.2533	1.1628	0.7551	0.3983	0.376
1.2550	1.1643	0.7562	0.3983	0.377
1.2567	1.1658	0.7574	0.3984	0.378
1.2584	1.1673	0.7585	0.3984	0.379
1.2602	1.1688	0.7596	0.3985	0.380
1.2619	1.1704	0.7608	0.3985	0.381
1.2637	1.1719	0.7619	0.3986	0.382
1.2654	1.1734	0.7630	0.3986	0.383
1.2672	1.1749	0.7642	0.3986	0.384
1.2689	1.1764	0.7653	0.3986	0.385
1.2706	1.1779	0.7665	0.3987	0.386
1.2723	1.1795	0.7676	0.3987	0.387
1.2741	1.1810	0.7687	0.3987	0.388
1.2758	1.1825	0.7699	0.3988	0.389
1.2775	1.1840	0.7710	0.3988	0.390
1.2792	1.1855	0.7721	0.3988	0.391
1.2809	1.1870	0.7733	0.3989	0.392
1.2827	1.1885	0.7744	0.3990	0.393
1.2844	1.1901	0.7755	0.3990	0.394
1.2862	1.1916	0.7767	0.3991	0.395
1.2880	1.1931	0.7778	0.3991	0.396
1.2897	1.1946	0.7790	0.3992	0.397
1.2915	1.1961	0.7801	0.3992	0.398
1.2932	1.1976	0.7812	0.3993	0.399
1.2949	1.1992	0.7824	0.3994	0.400
1.2967	1.2007	0.7835	0.3994	0.401
1.2984	1.2022	0.7847	0.3995	0.402
1.3002	1.2037	0.7858	0.3995	0.403
1.3019	1.2052	0.7870	0.3995	0.404
1.3037	1.2067	0.7881	0.3996	0.405
1.3055	1.2083	0.7892	0.3996	0.406
1.3073	1.2098	0.7904	0.3997	0.407
1.3090	1.2113	0.7915	0.3997	0.408
1.3107	1.2128	0.7927	0.3997	0.409
1.3125	1.2143	0.7938	0.3998	0.410
1.3142	1.2158	0.7950	0.3998	0.411
1.3159	1.2174	0.7961	0.3999	0.412
1.3177	1.2189	0.7973	0.4000	0.413
1.3194	1.2204	0.7984	0.4000	0.414
1.3212	1.2219	0.7996	0.4001	0.415
1.3229	1.2234	0.8007	0.4001	0.416
1.3247	1.2249	0.8019	0.4001	0.417
1.3265	1.2265	0.8030	0.4002	0.418
1.3282	1.2280	0.8042	0.4002	0.419
1.3300	1.2295	0.8053	0.4003	0.420
1.3318	1.2310	0.8065	0.4003	0.421
1.3335	1.2325	0.8076	0.4004	0.422
1.3354	1.2341	0.8088	0.4004	0.423
1.3371	1.2356	0.8099	0.4005	0.424
1.3389	1.2371	0.8111	0.4005	0.425
1.3407	1.2386	0.8122	0.4006	0.426
1.3425	1.2401	0.8134	0.4006	0.427
1.3442	1.2416	0.8145	0.4006	0.428
1.3460	1.2432	0.8157	0.4007	0.429
1.3477	1.2447	0.8168	0.4008	0.430
1.3495	1.2462	0.8180	0.4008	0.431
1.3513	1.2477	0.8192	0.4008	0.432
1.3532	1.2493	0.8203	0.4009	0.433
1.3550	1.2508	0.8215	0.4009	0.434
1.3568	1.2523	0.8226	0.4010	0.435
1.3586	1.2538	0.8238	0.4010	0.436
1.3604	1.2553	0.8250	0.4011	0.437
1.3622	1.2569	0.8261	0.4012	0.438
1.3640	1.2584	0.8273	0.4013	0.439
1.3658	1.2599	0.8285	0.4014	0.440
1.3676	1.2614	0.8296	0.4015	0.441
1.3694	1.2630	0.8308	0.4015	0.442
1.3712	1.2645	0.8320	0.4015	0.443
1.3729	1.2660	0.8331	0.4016	0.444
1.3747	1.2675	0.8343	0.4017	0.445
1.3765	1.2691	0.8355	0.4018	0.446
1.3783	1.2706	0.8366	0.4018	0.447
1.3802	1.2721	0.8378	0.4019	0.448
1.3820	1.2737	0.8390	0.4019	0.449
1.3838	1.2752	0.8402	0.4020	0.450
1.3855	1.2767	0.8413	0.4020	0.451
1.3873	1.2782	0.8425	0.4021	0.452
1.3891	1.2798	0.8437	0.4022	0.453
1.3909	1.2813	0.8449	0.4023	0.454
1.3927	1.2828	0.8460	0.4023	0.455
1.3945	1.2844	0.8472	0.4024	0.456
1.3963	1.2859	0.8484	0.4024	0.457
1.3982	1.2874	0.8496	0.4025	0.458
1.4000	1.2890	0.8507	0.4025	0.459
1.4018	1.2905	0.8519	0.4026	0.460
1.4036	1.2920	0.8531	0.4026	0.461
1.4054	1.2936	0.8543	0.4027	0.462
1.4073	1.2951	0.8555	0.4028	0.463
1.4091	1.2966	0.8567	0.4028	0.464
1.4109	1.2982	0.8579	0.4029	0.465
1.4127	1.2997	0.8590	0.4029	0.466
1.4146	1.3012	0.8602	0.4030	0.467
1.4164	1.3028	0.8614	0.4030	0.468
1.4182	1.3043	0.8626	0.4030	0.469
1.4200	1.3058	0.8638	0.4031	0.470
1.4219	1.3074	0.8650	0.4031	0.471
1.4237	1.3089	0.8662	0.4032	0.472
1.4256	1.3105	0.8674	0.4032	0.473
1.4274	1.3120	0.8686	0.4033	0.474
1.4293	1.3135	0.8698	0.4033	0.475
1.4312	1.3151	0.8710	0.4034	0.476
1.4330	1.3166	0.8722	0.4034	0.477
1.4348	1.3182	0.8734	0.4035	0.478
1.4367	1.3197	0.8746	0.4035	0.479
1.4386	1.3213	0.8758	0.4035	0.480
1.4404	1.3228	0.8770	0.4036	0.481
1.4423	1.3243	0.8782	0.4036	0.482
1.4442	1.3259	0.8794	0.4036	0.483
1.4461	1.3274	0.8806	0.4036	0.484
1.4480	1.3290	0.8818	0.4037	0.485
1.4498	1.3305	0.8830	0.4038	0.486
1.4517	1.3321	0.8842	0.4038	0.487
1.4536	1.3336	0.8854	0.4039	0.488
1.4554	1.3352	0.8866	0.4039	0.489
1.4572	1.3367	0.8879	0.4040	0.490
1.4591	1.3383	0.8891	0.4041	0.491
1.4609	1.3398	0.8903	0.4042	0.492
1.4627	1.3414	0.8915	0.4042	0.493
1.4646	1.3429	0.8927	0.4042	0.494
1.4665	1.3445	0.8939	0.4042	0.495
1.4684	1.3460	0.8952	0.4043	0.496
1.4703	1.3476	0.8964	0.4043	0.497
1.4721	1.3492	0.8976	0.4043	0.498
1.4740	1.3507	0.8988	0.4044	0.499
1.4760	1.3523	0.9001	0.4044	0.500
1.4779	1.3538	0.9013	0.4044	0.501
1.4798	1.3554	0.9025	0.4044	0.502
1.4816	1.3570	0.9038	0.4045	0.503
1.4835	1.3585	0.9050	0.4046	0.504
1.4854	1.3601	0.9062	0.4046	0.505
1.4874	1.3616	0.9074	0.4046	0.506
1.4893	1.3632	0.9087	0.4047	0.507
1.4913	1.3648	0.9099	0.4048	0.508
1.4932	1.3663	0.9112	0.4048	0.509
1.4951	1.3679	0.9124	0.4048	0.510
1.4971	1.3695	0.9136	0.4049	0.511
1.4990	1.3710	0.9149	0.4049	0.512
1.5009	1.3726	0.9161	0.4050	0.513
1.5029	1.3742	0.9174	0.4051	0.514
1.5048	1.3758	0.9186	0.4051	0.515
1.5068	1.3773	0.9199	0.4052	0.516
1.5087	1.3789	0.9211	0.4052	0.517
1.5107	1.3805	0.9224	0.4053	0.518
1.5127	1.3820	0.9236	0.4053	0.519
1.5147	1.3836	0.9249	0.4054	0.520
1.5166	1.3852	0.9261	0.4054	0.521
1.5185	1.3868	0.9274	0.4055	0.522
1.5205	1.3884	0.9286	0.4056	0.523
1.5225	1.3899	0.9299	0.4057	0.524
1.5244	1.3915	0.9312	0.4057	0.525
1.5264	1.3931	0.9324	0.4058	0.526
1.5284	1.3947	0.9337	0.4058	0.527
1.5304	1.3963	0.9350	0.4059	0.528
1.5324	1.3978	0.9362	0.4060	0.529
1.5344	1.3994	0.9375	0.4060	0.530
1.5363	1.4010	0.9388	0.4061	0.531
1.5383	1.4026	0.9400	0.4062	0.532
1.5403	1.4042	0.9413	0.4062	0.533
1.5423	1.4058	0.9426	0.4062	0.534
1.5444	1.4074	0.9439	0.4063	0.535
1.5463	1.4090	0.9451	0.4063	0.536
1.5483	1.4106	0.9464	0.4064	0.537
1.5503	1.4121	0.9477	0.4065	0.538
1.5523	1.4137	0.9490	0.4066	0.539
1.5544	1.4153	0.9503	0.4066	0.540
1.5563	1.4169	0.9516	0.4066	0.541
1.5583	1.4185	0.9529	0.4066	0.542
1.5603	1.4201	0.9542	0.4067	0.543
1.5623	1.4217	0.9554	0.4068	0.544
1.5643	1.4233	0.9567	0.4068	0.545
1.5664	1.4249	0.9580	0.4069	0.546
1.5684	1.4265	0.9593	0.4070	0.547
1.5705	1.4281	0.9606	0.4070	0.548
1.5725	1.4297	0.9619	0.4071	0.549
1.5746	1.4313	0.9632	0.4072	0.550
1.5766	1.4330	0.9645	0.4072	0.551
1.5787	1.4346	0.9659	0.4073	0.552
1.5807	1.4362	0.9672	0.4073	0.553
1.5827	1.4378	0.9685	0.4073	0.554
1.5848	1.4394	0.9698	0.4074	0.555
1.5869	1.4410	0.9711	0.4074	0.556
1.5889	1.4426	0.9724	0.4074	0.557
1.5910	1.4442	0.9737	0.4074	0.558
1.5931	1.4459	0.9751	0.4075	0.559
1.5952	1.4475	0.9764	0.4075	0.560
1.5972	1.4491	0.9777	0.4076	0.561
1.5993	1.4507	0.9790	0.4077	0.562
1.6014	1.4523	0.9804	0.4077	0.563
1.6036	1.4540	0.9817	0.4077	0.564
1.6057	1.4556	0.9830	0.4078	0.565
1.6078	1.4572	0.9844	0.4079	0.566
1.6099	1.4588	0.9857	0.4079	0.567
1.6120	1.4605	0.9870	0.4079	0.568
1.6141	1.4621	0.9884	0.4080	0.569
1.6161	1.4637	0.9897	0.4080	0.570
1.6182	1.4654	0.9911	0.4081	0.571
1.6204	1.4670	0.9924	0.4081	0.572
1.6225	1.4686	0.9937	0.4081	0.573
1.6246	1.4703	0.9951	0.4082	0.574
1.6267	1.4719	0.9965	0.4082	0.575
1.6288	1.4736	0.9978	0.4082	0.576
1.6309	1.4752	0.9992	0.4082	0.577
1.6330	1.4768	1.0005	0.4083	0.578
1.6352	1.4785	1.0019	0.4083	0.579
1.6373	1.4801	1.0033	0.4084	0.580
1.6394	1.4818	1.0046	0.4084	0.581
1.6416	1.4834	1.0060	0.4085	0.582
1.6438	1.4851	1.0074	0.4086	0.583
1.6459	1.4867	1.0087	0.4086	0.584
1.6481	1.4884	1.0101	0.4086	0.585
1.6503	1.4900	1.0115	0.4087	0.586
1.6525	1.4917	1.0129	0.4088	0.587
1.6547	1.4933	1.0142	0.4089	0.588
1.6568	1.4950	1.0156	0.4089	0.589
1.6590	1.4966	1.0170	0.4090	0.590
1.6612	1.4983	1.0184	0.4090	0.591
1.6635	1.5000	1.0198	0.4091	0.592
1.6657	1.5016	1.0212	0.4092	0.593
1.6679	1.5033	1.0226	0.4092	0.594
1.6701	1.5050	1.0240	0.4093	0.595
1.6723	1.5066	1.0254	0.4093	0.596
1.6745	1.5083	1.0268	0.4094	0.597
1.6767	1.5100	1.0282	0.4095	0.598
1.6790	1.5116	1.0296	0.4095	0.599
1.6812	1.5133	1.0310	0.4095	0.600
1.6834	1.5150	1.0324	0.4096	0.601
1.6857	1.5167	1.0338	0.4096	0.602
1.6879	1.5184	1.0353	0.4097	0.603
1.6902	1.5200	1.0367	0.4097	0.604
1.6924	1.5217	1.0381	0.4098	0.605
1.6947	1.5234	1.0395	0.4098	0.606
1.6969	1.5251	1.0410	0.4099	0.607
1.6992	1.5268	1.0424	0.4100	0.608
1.7014	1.5285	1.0438	0.4100	0.609
1.7036	1.5302	1.0453	0.4100	0.610
1.7058	1.5318	1.0467	0.4101	0.611
1.7081	1.5335	1.0481	0.4101	0.612
1.7104	1.5352	1.0496	0.4102	0.613
1.7127	1.5369	1.0510	0.4103	0.614
1.7150	1.5386	1.0525	0.4103	0.615
1.7173	1.5403	1.0539	0.4103	0.616
1.7196	1.5420	1.0554	0.4104	0.617
1.7219	1.5437	1.0569	0.4105	0.618
1.7242	1.5454	1.0583	0.4105	0.619
1.7265	1.5472	1.0598	0.4106	0.620
1.7289	1.5489	1.0613	0.4107	0.621
1.7313	1.5506	1.0627	0.4107	0.622
1.7336	1.5523	1.0642	0.4109	0.623
1.7359	1.5540	1.0657	0.4110	0.624
1.7383	1.5557	1.0672	0.4110	0.625
1.7406	1.5574	1.0686	0.4111	0.626
1.7429	1.5592	1.0701	0.4112	0.627
1.7453	1.5609	1.0716	0.4112	0.628
1.7476	1.5626	1.0731	0.4113	0.629
1.7499	1.5643	1.0746	0.4114	0.630
1.7523	1.5661	1.0761	0.4114	0.631
1.7546	1.5678	1.0776	0.4115	0.632
1.7570	1.5695	1.0791	0.4116	0.633
1.7593	1.5713	1.0806	0.4116	0.634
1.7617	1.5730	1.0821	0.4116	0.635
1.7641	1.5747	1.0836	0.4116	0.636
1.7664	1.5765	1.0851	0.4117	0.637
1.7688	1.5782	1.0867	0.4118	0.638
1.7713	1.5799	1.0882	0.4119	0.639
1.7737	1.5817	1.0897	0.4119	0.640
1.7762	1.5834	1.0912	0.4119	0.641
1.7786	1.5852	1.0928	0.4120	0.642
1.7811	1.5869	1.0943	0.4121	0.643
1.7836	1.5887	1.0958	0.4122	0.644
1.7860	1.5904	1.0974	0.4123	0.645
1.7884	1.5922	1.0989	0.4124	0.646
1.7909	1.5940	1.1005	0.4125	0.647
1.7934	1.5957	1.1020	0.4125	0.648
1.7958	1.5975	1.1036	0.4126	0.649
1.7983	1.5993	1.1051	0.4127	0.650
1.8008	1.6010	1.1067	0.4127	0.651
1.8033	1.6028	1.1083	0.4128	0.652
1.8058	1.6046	1.1098	0.4128	0.653
1.8082	1.6063	1.1114	0.4129	0.654
1.8108	1.6081	1.1130	0.4130	0.655
1.8133	1.6099	1.1146	0.4130	0.656
1.8158	1.6117	1.1161	0.4131	0.657
1.8183	1.6135	1.1177	0.4132	0.658
1.8208	1.6152	1.1193	0.4132	0.659
1.8234	1.6170	1.1209	0.4132	0.660
1.8260	1.6188	1.1225	0.4134	0.661
1.8286	1.6206	1.1241	0.4134	0.662
1.8312	1.6224	1.1257	0.4134	0.663
1.8337	1.6242	1.1273	0.4135	0.664
1.8362	1.6260	1.1290	0.4136	0.665
1.8388	1.6278	1.1306	0.4137	0.666
1.8414	1.6296	1.1322	0.4137	0.667
1.8440	1.6314	1.1338	0.4138	0.668
1.8466	1.6332	1.1354	0.4139	0.669
1.8492	1.6350	1.1371	0.4139	0.670
1.8518	1.6368	1.1387	0.4139	0.671
1.8544	1.6386	1.1404	0.4140	0.672
1.8570	1.6405	1.1420	0.4141	0.673
1.8597	1.6423	1.1437	0.4141	0.674
1.8622	1.6441	1.1453	0.4142	0.675
1.8648	1.6459	1.1470	0.4142	0.676
1.8674	1.6477	1.1486	0.4142	0.677
1.8701	1.6496	1.1503	0.4142	0.678
1.8727	1.6514	1.1520	0.4143	0.679
1.8754	1.6532	1.1536	0.4143	0.680
1.8781	1.6551	1.1553	0.4144	0.681
1.8807	1.6569	1.1570	0.4145	0.682
1.8834	1.6587	1.1587	0.4146	0.683
1.8860	1.6606	1.1604	0.4146	0.684
1.8888	1.6624	1.1621	0.4146	0.685
1.8915	1.6643	1.1638	0.4146	0.686
1.8942	1.6661	1.1655	0.4147	0.687
1.8968	1.6680	1.1672	0.4147	0.688
1.8996	1.6698	1.1689	0.4148	0.689
1.9023	1.6717	1.1706	0.4149	0.690
1.9051	1.6736	1.1723	0.4150	0.691
1.9078	1.6754	1.1741	0.4150	0.692
1.9106	1.6773	1.1758	0.4151	0.693
1.9133	1.6792	1.1775	0.4151	0.694
1.9160	1.6810	1.1793	0.4153	0.695
1.9188	1.6829	1.1810	0.4153	0.696
1.9216	1.6848	1.1828	0.4154	0.697
1.9243	1.6867	1.1845	0.4155	0.698
1.9271	1.6885	1.1863	0.4154	0.699
1.9299	1.6904	1.1881	0.4155	0.700
1.9328	1.6923	1.1898	0.4155	0.701
1.9356	1.6942	1.1916	0.4156	0.702
1.9385	1.6961	1.1934	0.4157	0.703
1.9413	1.6980	1.1952	0.4158	0.704
1.9441	1.6999	1.1970	0.4158	0.705
1.9469	1.7018	1.1988	0.4159	0.706
1.9498	1.7037	1.2006	0.4160	0.707
1.9528	1.7056	1.2024	0.4160	0.708
1.9557	1.7075	1.2042	0.4162	0.709
1.9586	1.7094	1.2060	0.4162	0.710
1.9615	1.7113	1.2078	0.4162	0.711
1.9645	1.7133	1.2096	0.4163	0.712
1.9674	1.7152	1.2115	0.4163	0.713
1.9703	1.7171	1.2133	0.4164	0.714
1.9732	1.7190	1.2151	0.4165	0.715
1.9761	1.7210	1.2170	0.4165	0.716
1.9790	1.7229	1.2189	0.4166	0.717
1.9819	1.7248	1.2207	0.4167	0.718
1.9849	1.7268	1.2226	0.4168	0.719
1.9879	1.7287	1.2244	0.4168	0.720
1.9909	1.7307	1.2263	0.4170	0.721
1.9939	1.7326	1.2282	0.4170	0.722
1.9969	1.7346	1.2301	0.4170	0.723
1.9998	1.7365	1.2320	0.4170	0.724
2.0029	1.7385	1.2339	0.4171	0.725
2.0059	1.7404	1.2358	0.4173	0.726
2.0090	1.7424	1.2377	0.4174	0.727
2.0120	1.7444	1.2396	0.4174	0.728
2.0151	1.7463	1.2416	0.4174	0.729
2.0182	1.7483	1.2435	0.4175	0.730
2.0212	1.7503	1.2454	0.4176	0.731
2.0244	1.7523	1.2474	0.4177	0.732
2.0275	1.7542	1.2493	0.4177	0.733
2.0306	1.7562	1.2513	0.4178	0.734
2.0338	1.7582	1.2532	0.4178	0.735
2.0369	1.7602	1.2552	0.4180	0.736
2.0400	1.7622	1.2572	0.4180	0.737
2.0431	1.7642	1.2592	0.4181	0.738
2.0463	1.7662	1.2611	0.4182	0.739
2.0495	1.7682	1.2631	0.4183	0.740
2.0526	1.7702	1.2651	0.4184	0.741
2.0557	1.7723	1.2671	0.4186	0.742
2.0590	1.7743	1.2692	0.4186	0.743
2.0622	1.7763	1.2712	0.4187	0.744
2.0655	1.7783	1.2732	0.4188	0.745
2.0687	1.7803	1.2752	0.4189	0.746
2.0721	1.7824	1.2773	0.4190	0.747
2.0754	1.7844	1.2793	0.4191	0.748
2.0787	1.7865	1.2814	0.4191	0.749
2.0820	1.7885	1.2835	0.4192	0.750
2.0853	1.7905	1.2855	0.4193	0.751
2.0887	1.7926	1.2876	0.4192	0.752
2.0920	1.7946	1.2897	0.4194	0.753
2.0954	1.7967	1.2918	0.4194	0.754
2.0988	1.7988	1.2939	0.4195	0.755
2.1022	1.8008	1.2960	0.4195	0.756
2.1055	1.8029	1.2981	0.4196	0.757
2.1089	1.8050	1.3002	0.4196	0.758
2.1123	1.8071	1.3024	0.4197	0.759
2.1157	1.8091	1.3045	0.4198	0.760
2.1192	1.8112	1.3067	0.4199	0.761
2.1226	1.8133	1.3088	0.4199	0.762
2.1261	1.8154	1.3110	0.4200	0.763
2.1296	1.8175	1.3132	0.4202	0.764
2.1331	1.8196	1.3153	0.4202	0.765
2.1367	1.8217	1.3175	0.4204	0.766
2.1401	1.8238	1.3197	0.4204	0.767
2.1436	1.8259	1.3219	0.4205	0.768
2.1471	1.8280	1.3241	0.4205	0.769
2.1507	1.8302	1.3264	0.4208	0.770
2.1543	1.8323	1.3286	0.4208	0.771
2.1579	1.8344	1.3308	0.4209	0.772
2.1615	1.8365	1.3331	0.4210	0.773
2.1651	1.8387	1.3353	0.4211	0.774
2.1687	1.8408	1.3376	0.4211	0.775
2.1723	1.8430	1.3399	0.4213	0.776
2.1760	1.8451	1.3422	0.4213	0.777
2.1797	1.8473	1.3445	0.4214	0.778
2.1833	1.8494	1.3468	0.4214	0.779
2.1870	1.8516	1.3491	0.4216	0.780
2.1907	1.8538	1.3514	0.4216	0.781
2.1945	1.8559	1.3537	0.4217	0.782
2.1982	1.8581	1.3561	0.4218	0.783
2.2019	1.8603	1.3584	0.4218	0.784
2.2056	1.8625	1.3608	0.4219	0.785
2.2093	1.8647	1.3632	0.4220	0.786
2.2131	1.8669	1.3655	0.4221	0.787
2.2170	1.8691	1.3679	0.4222	0.788
2.2209	1.8713	1.3703	0.4223	0.789
2.2248	1.8735	1.3728	0.4225	0.790
2.2286	1.8757	1.3752	0.4225	0.791
2.2325	1.8779	1.3776	0.4225	0.792
2.2365	1.8801	1.3801	0.4228	0.793
2.2404	1.8823	1.3825	0.4228	0.794
2.2444	1.8846	1.3850	0.4230	0.795
2.2483	1.8868	1.3875	0.4231	0.796
2.2522	1.8891	1.3899	0.4231	0.797
2.2563	1.8913	1.3924	0.4233	0.798
2.2604	1.8936	1.3950	0.4233	0.799
2.2644	1.8958	1.3975	0.4234	0.800
2.2686	1.8981	1.4000	0.4235	0.801
2.2727	1.9003	1.4026	0.4236	0.802
2.2768	1.9026	1.4051	0.4237	0.803
2.2808	1.9049	1.4077	0.4239	0.804
2.2849	1.9072	1.4103	0.4240	0.805
2.2892	1.9095	1.4129	0.4240	0.806
2.2934	1.9118	1.4155	0.4241	0.807
2.2975	1.9140	1.4181	0.4241	0.808
2.3018	1.9164	1.4207	0.4244	0.809
2.3059	1.9187	1.4234	0.4244	0.810
2.3101	1.9210	1.4260	0.4245	0.811
2.3144	1.9233	1.4287	0.4246	0.812
2.3188	1.9256	1.4314	0.4246	0.813
2.3230	1.9280	1.4341	0.4247	0.814
2.3273	1.9303	1.4368	0.4248	0.815
2.3317	1.9326	1.4395	0.4248	0.816
2.3360	1.9350	1.4422	0.4249	0.817
2.3404	1.9373	1.4450	0.4250	0.818
2.3447	1.9397	1.4478	0.4250	0.819
2.3492	1.9421	1.4505	0.4252	0.820
2.3538	1.9444	1.4533	0.4254	0.821
2.3582	1.9468	1.4561	0.4256	0.822
2.3628	1.9492	1.4590	0.4258	0.823
2.3674	1.9516	1.4618	0.4259	0.824
2.3720	1.9540	1.4647	0.4260	0.825
2.3767	1.9564	1.4675	0.4262	0.826
2.3813	1.9588	1.4704	0.4264	0.827
2.3859	1.9612	1.4733	0.4265	0.828
2.3905	1.9636	1.4762	0.4266	0.829
2.3952	1.9660	1.4792	0.4266	0.830
2.3998	1.9684	1.4821	0.4266	0.831
2.4044	1.9709	1.4851	0.4268	0.832
2.4092	1.9733	1.4881	0.4269	0.833
2.4140	1.9758	1.4911	0.4271	0.834
2.4188	1.9782	1.4941	0.4273	0.835
2.4237	1.9807	1.4971	0.4275	0.836
2.4284	1.9832	1.5002	0.4276	0.837
2.4333	1.9856	1.5032	0.4276	0.838
2.4383	1.9881	1.5063	0.4278	0.839
2.4433	1.9906	1.5094	0.4280	0.840
2.4483	1.9931	1.5125	0.4281	0.841
2.4534	1.9956	1.5157	0.4284	0.842
2.4584	1.9981	1.5188	0.4285	0.843
2.4633	2.0006	1.5220	0.4287	0.844
2.4684	2.0032	1.5252	0.4289	0.845
2.4736	2.0057	1.5284	0.4291	0.846
2.4788	2.0082	1.5317	0.4293	0.847
2.4840	2.0108	1.5349	0.4295	0.848
2.4893	2.0133	1.5382	0.4296	0.849
2.4945	2.0159	1.5415	0.4297	0.850
2.4999	2.0184	1.5448	0.4298	0.851
2.5051	2.0210	1.5482	0.4298	0.852
2.5105	2.0236	1.5515	0.4300	0.853
2.5160	2.0262	1.5549	0.4301	0.854
2.5215	2.0288	1.5583	0.4302	0.855
2.5271	2.0314	1.5618	0.4304	0.856
2.5327	2.0340	1.5652	0.4306	0.857
2.5382	2.0366	1.5687	0.4308	0.858
2.5438	2.0392	1.5722	0.4310	0.859
2.5493	2.0419	1.5757	0.4311	0.860
2.5549	2.0445	1.5793	0.4313	0.861
2.5607	2.0472	1.5828	0.4315	0.862
2.5663	2.0498	1.5864	0.4316	0.863
2.5722	2.0525	1.5900	0.4319	0.864
2.5782	2.0552	1.5937	0.4319	0.865
2.5839	2.0578	1.5974	0.4321	0.866
2.5898	2.0605	1.6011	0.4322	0.867
2.5957	2.0632	1.6048	0.4324	0.868
2.6019	2.0659	1.6085	0.4327	0.869
2.6079	2.0687	1.6123	0.4330	0.870
2.6139	2.0714	1.6161	0.4332	0.871
2.6200	2.0741	1.6200	0.4334	0.872
2.6261	2.0769	1.6238	0.4335	0.873
2.6324	2.0796	1.6277	0.4338	0.874
2.6385	2.0824	1.6316	0.4340	0.875
2.6449	2.0851	1.6356	0.4341	0.876
2.6512	2.0879	1.6396	0.4343	0.877
2.6577	2.0907	1.6436	0.4343	0.878
2.6640	2.0935	1.6477	0.4343	0.879
2.6705	2.0963	1.6517	0.4345	0.880
2.6770	2.0991	1.6559	0.4347	0.881
2.6836	2.1019	1.6600	0.4349	0.882
2.6903	2.1048	1.6642	0.4351	0.883
2.6972	2.1076	1.6684	0.4354	0.884
2.7040	2.1105	1.6727	0.4353	0.885
2.7108	2.1133	1.6769	0.4356	0.886
2.7178	2.1162	1.6813	0.4359	0.887
2.7246	2.1191	1.6856	0.4360	0.888
2.7316	2.1220	1.6900	0.4361	0.889
2.7387	2.1249	1.6945	0.4363	0.890
2.7460	2.1278	1.6989	0.4366	0.891
2.7532	2.1307	1.7035	0.4364	0.892
2.7605	2.1337	1.7080	0.4366	0.893
2.7678	2.1366	1.7126	0.4369	0.894
2.7753	2.1396	1.7173	0.4370	0.895
2.7827	2.1426	1.7220	0.4372	0.896
2.7901	2.1455	1.7267	0.4373	0.897
2.7977	2.1485	1.7315	0.4377	0.898
2.8054	2.1515	1.7363	0.4377	0.899
2.8131	2.1545	1.7411	0.4379	0.900
2.8212	2.1576	1.7461	0.4382	0.901
2.8291	2.1606	1.7510	0.4383	0.902
2.8371	2.1637	1.7560	0.4384	0.903
2.8452	2.1667	1.7611	0.4386	0.904
2.8533	2.1698	1.7662	0.4389	0.905
2.8615	2.1729	1.7714	0.4391	0.906
2.8696	2.1760	1.7766	0.4393	0.907
2.8780	2.1791	1.7819	0.4396	0.908
2.8864	2.1822	1.7872	0.4398	0.909
2.8950	2.1854	1.7926	0.4399	0.910
2.9035	2.1885	1.7981	0.4401	0.911
2.9121	2.1917	1.8036	0.4406	0.912
2.9210	2.1948	1.8092	0.4410	0.913
2.9299	2.1980	1.8148	0.4411	0.914
2.9390	2.2012	1.8205	0.4415	0.915
2.9482	2.2044	1.8263	0.4416	0.916
2.9575	2.2077	1.8321	0.4417	0.917
2.9671	2.2109	1.8380	0.4422	0.918
2.9765	2.2142	1.8440	0.4426	0.919
2.9858	2.2174	1.8500	0.4429	0.920
2.9954	2.2207	1.8561	0.4433	0.921
3.0052	2.2240	1.8623	0.4438	0.922
3.0150	2.2273	1.8686	0.4441	0.923
3.0248	2.2307	1.8750	0.4446	0.924
3.0348	2.2340	1.8814	0.4448	0.925
3.0451	2.2374	1.8879	0.4451	0.926
3.0555	2.2408	1.8945	0.4457	0.927
3.0659	2.2442	1.9012	0.4458	0.928
3.0765	2.2476	1.9080	0.4462	0.929
3.0873	2.2510	1.9149	0.4468	0.930
3.0985	2.2544	1.9219	0.4470	0.931
3.1098	2.2579	1.9290	0.4473	0.932
3.1211	2.2614	1.9362	0.4477	0.933
3.1321	2.2649	1.9435	0.4479	0.934
3.1438	2.2684	1.9509	0.4483	0.935
3.1554	2.2719	1.9584	0.4488	0.936
3.1675	2.2754	1.9661	0.4493	0.937
3.1796	2.2790	1.9738	0.4498	0.938
3.1920	2.2826	1.9817	0.4502	0.939
3.2045	2.2862	1.9897	0.4509	0.940
3.2171	2.2898	1.9978	0.4510	0.941
3.2301	2.2934	2.0061	0.4515	0.942
3.2436	2.2971	2.0146	0.4521	0.943
3.2570	2.3008	2.0231	0.4528	0.944
3.2708	2.3045	2.0318	0.4533	0.945
3.2841	2.3082	2.0407	0.4538	0.946
3.2986	2.3119	2.0498	0.4543	0.947
3.3129	2.3157	2.0590	0.4551	0.948
3.3274	2.3194	2.0684	0.4555	0.949
3.3421	2.3232	2.0780	0.4562	0.950
3.3573	2.3271	2.0877	0.4572	0.951
3.3729	2.3309	2.0977	0.4582	0.952
3.3889	2.3348	2.1079	0.4588	0.953
3.4054	2.3387	2.1182	0.4598	0.954
3.4218	2.3426	2.1289	0.4605	0.955
3.4388	2.3465	2.1397	0.4614	0.956
3.4561	2.3505	2.1508	0.4621	0.957
3.4746	2.3545	2.1622	0.4626	0.958
3.4927	2.3585	2.1738	0.4638	0.959
3.5121	2.3625	2.1857	0.4650	0.960
3.5311	2.3666	2.1979	0.4659	0.961
3.5508	2.3707	2.2104	0.4669	0.962
3.5704	2.3748	2.2233	0.4674	0.963
3.5912	2.3789	2.2365	0.4683	0.964
3.6123	2.3831	2.2501	0.4691	0.965
3.6339	2.3873	2.2640	0.4702	0.966
3.6564	2.3915	2.2784	0.4711	0.967
3.6795	2.3958	2.2932	0.4724	0.968
3.7030	2.4001	2.3085	0.4738	0.969
3.7277	2.4044	2.3242	0.4752	0.970
3.7532	2.4087	2.3405	0.4767	0.971
3.7789	2.4131	2.3574	0.4786	0.972
3.8063	2.4175	2.3748	0.4804	0.973
3.8346	2.4219	2.3929	0.4826	0.974
3.8637	2.4264	2.4118	0.4841	0.975
3.8945	2.4309	2.4313	0.4866	0.976
3.9259	2.4355	2.4517	0.4887	0.977
3.9580	2.4401	2.4730	0.4917	0.978
3.9930	2.4447	2.4952	0.4937	0.979
4.0289	2.4493	2.5186	0.4970	0.980
4.0671	2.4540	2.5430	0.5005	0.981
4.1082	2.4588	2.5688	0.5040	0.982
4.1499	2.4635	2.5961	0.5075	0.983
4.1958	2.4683	2.6249	0.5131	0.984
4.2437	2.4732	2.6555	0.5162	0.985
4.2937	2.4781	2.6882	0.5205	0.986
4.3494	2.4830	2.7233	0.5276	0.987
4.4076	2.4880	2.7611	0.5329	0.988
4.4710	2.4931	2.8020	0.5421	0.989
4.5426	2.4981	2.8467	0.5518	0.990
4.6189	2.5033	2.8959	0.5624	0.991
4.7078	2.5085	2.9506	0.5772	0.992
4.8032	2.5137	3.0122	0.5988	0.993
4.9139	2.5190	3.0826	0.6253	0.994
5.0473	2.5243	3.1648	0.6623	0.995
5.2046	2.5297	3.2636	0.7109	0.996
5.4057	2.5352	3.3873	0.7807	0.997
5.6734	2.5407	3.5524	0.8923	0.998
5.9918	2.5462	3.8007	0.9882	0.999
6.4403	2.5519	4.2979	1.0855	1.000

==> propagation_pow300.dat <==
simulation	model	SI_time	ratio
0.0000	0.0000	0.0000	0.000
0.0000	0.0000	0.0000	0.001
0.0000	0.0000	0.0000	0.002
0.0000	0.0000	0.0000	0.003
0.0000	0.0000	0.0000	0.004
0.0000	0.0000	0.0000	0.005
0.1056	0.1056	0.0343	0.006
0.1847	0.1810	0.0631	0.007
0.2482	0.2397	0.0878	0.008
0.3041	0.2879	0.1095	0.009
0.3516	0.3287	0.1288	0.010
0.3935	0.3643	0.1463	0.011
0.4300	0.3958	0.1622	0.012
0.4620	0.4240	0.1769	0.013
0.4912	0.4497	0.1904	0.014
0.5172	0.4732	0.2031	0.015
0.5417	0.4949	0.2150	0.016
0.5645	0.5151	0.2261	0.017
0.5854	0.5339	0.2366	0.018
0.6055	0.5516	0.2466	0.019
0.6236	0.5683	0.2561	0.020
0.6412	0.5842	0.2652	0.021
0.6575	0.5992	0.2738	0.022
0.6732	0.6135	0.2821	0.023
0.6875	0.6271	0.2900	0.024
0.7018	0.6402	0.2977	0.025
0.7152	0.6527	0.3051	0.026
0.7279	0.6648	0.3122	0.027
0.7400	0.6764	0.3190	0.028
0.7519	0.6875	0.3257	0.029
0.7631	0.6983	0.3321	0.030
0.7741	0.7088	0.3384	0.031
0.7844	0.7189	0.3444	0.032
0.7949	0.7287	0.3503	0.033
0.8047	0.7383	0.3561	0.034
0.8143	0.7475	0.3616	0.035
0.8236	0.7566	0.3671	0.036
0.8325	0.7653	0.3724	0.037
0.8412	0.7739	0.3776	0.038
0.8500	0.7822	0.3826	0.039
0.8584	0.7904	0.3876	0.040
0.8665	0.7983	0.3924	0.041
0.8746	0.8061	0.3972	0.042
0.8825	0.8137	0.4018	0.043
0.8903	0.8212	0.4064	0.044
0.8978	0.8285	0.4108	0.045
0.9052	0.8356	0.4152	0.046
0.9123	0.8427	0.4195	0.047
0.9194	0.8495	0.4237	0.048
0.9264	0.8563	0.4279	0.049
0.9333	0.8629	0.4319	0.050
0.9399	0.8695	0.4359	0.051
0.9466	0.8759	0.4399	0.052
0.9530	0.8822	0.4438	0.053
0.9593	0.8884	0.4476	0.054
0.9655	0.8945	0.4513	0.055
0.9716	0.9005	0.4550	0.056
0.9776	0.9064	0.4587	0.057
0.9835	0.9122	0.4623	0.058
0.9893	0.9180	0.4658	0.059
0.9951	0.9236	0.4693	0.060
1.0008	0.9292	0.4727	0.061
1.0063	0.9347	0.4761	0.062
1.0118	0.9402	0.4795	0.063
1.0174	0.9455	0.4828	0.064
1.0228	0.9508	0.4861	0.065
1.0280	0.9560	0.4893	0.066
1.0331	0.9612	0.4925	0.067
1.0382	0.9663	0.4957	0.068
1.0433	0.9713	0.4988	0.069
1.0483	0.9763	0.5019	0.070
1.0535	0.9813	0.5049	0.071
1.0584	0.9861	0.5079	0.072
1.0631	0.9910	0.5109	0.073
1.0679	0.9957	0.5139	0.074
1.0727	1.0004	0.5168	0.075
1.0776	1.0051	0.5197	0.076
1.0823	1.0097	0.5225	0.077
1.0870	1.0143	0.5254	0.078
1.0915	1.0188	0.5282	0.079
1.0959	1.0233	0.5309	0.080
1.1005	1.0277	0.5337	0.081
1.1050	1.0321	0.5364	0.082
1.1096	1.0365	0.5391	0.083
1.1140	1.0408	0.5418	0.084
1.1185	1.0451	0.5444	0.085
1.1229	1.0494	0.5471	0.086
1.1272	1.0536	0.5497	0.087
1.1315	1.0577	0.5523	0.088
1.1356	1.0619	0.5548	0.089
1.1399	1.0660	0.5574	0.090
1.1440	1.0700	0.5599	0.091
1.1481	1.0741	0.5624	0.092
1.1523	1.0781	0.5649	0.093
1.1564	1.0820	0.5673	0.094
1.1603	1.0860	0.5698	0.095
1.1643	1.0899	0.5722	0.096
1.1683	1.0938	0.5746	0.097
1.1721	1.0976	0.5770	0.098
1.1761	1.1015	0.5793	0.099
1.1800	1.1053	0.5817	0.100
1.1839	1.1090	0.5840	0.101
1.1877	1.1128	0.5864	0.102
1.1914	1.1165	0.5887	0.103
1.1952	1.1202	0.5909	0.104
1.1988	1.1239	0.5932	0.105
1.2026	1.1275	0.5955	0.106
1.2062	1.1312	0.5977	0.107
1.2099	1.1348	0.5999	0.108
1.2135	1.1383	0.6021	0.109
1.2171	1.1419	0.6043	0.110
1.2207	1.1454	0.6065	0.111
1.2243	1.1489	0.6087	0.112
1.2280	1.1524	0.6109	0.113
1.2314	1.1559	0.6130	0.114
1.2349	1.1594	0.6151	0.115
1.2384	1.1628	0.6173	0.116
1.2418	1.1662	0.6194	0.117
1.2453	1.1696	0.6215	0.118
1.2487	1.1730	0.6236	0.119
1.2521	1.1763	0.6256	0.120
1.2555	1.1797	0.6277	0.121
1.2589	1.1830	0.6297	0.122
1.2623	1.1863	0.6318	0.123
1.2656	1.1896	0.6338	0.124
1.2690	1.1928	0.6358	0.125
1.2723	1.1961	0.6378	0.126
1.2756	1.1993	0.6398	0.127
1.2789	1.2026	0.6418	0.128
1.2821	1.2058	0.6438	0.129
1.2853	1.2090	0.6458	0.130
1.2886	1.2121	0.6477	0.131
1.2918	1.2153	0.6497	0.132
1.2950	1.2184	0.6516	0.133
1.2982	1.2216	0.6536	0.134
1.3013	1.2247	0.6555	0.135
1.3044	1.2278	0.6574	0.136
1.3076	1.2309	0.6593	0.137
1.3107	1.2339	0.6612	0.138
1.3139	1.2370	0.6631	0.139
1.3169	1.2400	0.6650	0.140
1.3201	1.2431	0.6668	0.141
1.3232	1.2461	0.6687	0.142
1.3263	1.2491	0.6705	0.143
1.3294	1.2521	0.6724	0.144
1.3324	1.2551	0.6742	0.145
1.3355	1.2581	0.6761	0.146
1.3385	1.2610	0.6779	0.147
1.3415	1.2640	0.6797	0.148
1.3445	1.2669	0.6815	0.149
1.3475	1.2698	0.6833	0.150
1.3505	1.2727	0.6851	0.151
1.3536	1.2756	0.6869	0.152
1.3565	1.2785	0.6887	0.153
1.3594	1.2814	0.6905	0.154
1.3624	1.2843	0.6922	0.155
1.3652	1.2872	0.6940	0.156
1.3682	1.2900	0.6957	0.157
1.3711	1.2928	0.6975	0.158
1.3740	1.2957	0.6992	0.159
1.3768	1.2985	0.7010	0.160
1.3796	1.3013	0.7027	0.161
1.3824	1.3041	0.7044	0.162
1.3852	1.3069	0.7061	0.163
1.3881	1.3097	0.7078	0.164
1.3909	1.3125	0.7096	0.165
1.3937	1.3152	0.7113	0.166
1.3965	1.3180	0.7129	0.167
1.3993	1.3207	0.7146	0.168
1.4022	1.3235	0.7163	0.169
1.4051	1.3262	0.7180	0.170
1.4078	1.3289	0.7197	0.171
1.4105	1.3316	0.7213	0.172
1.4132	1.3343	0.7230	0.173
1.4160	1.3370	0.7247	0.174
1.4187	1.3397	0.7263	0.175
1.4215	1.3424	0.7280	0.176
1.4243	1.3451	0.7296	0.177
1.4269	1.3477	0.7312	0.178
1.4296	1.3504	0.7329	0.179
1.4324	1.3530	0.7345	0.180
1.4350	1.3557	0.7361	0.181
1.4377	1.3583	0.7377	0.182
1.4403	1.3609	0.7393	0.183
1.4430	1.3635	0.7410	0.184
1.4457	1.3662	0.7426	0.185
1.4483	1.3688	0.7442	0.186
1.4510	1.3714	0.7458	0.187
1.4536	1.3739	0.7474	0.188
1.4562	1.3765	0.7489	0.189
1.4589	1.3791	0.7505	0.190
1.4616	1.3817	0.7521	0.191
1.4642	1.3842	0.7537	0.192
1.4668	1.3868	0.7552	0.193
1.4694	1.3894	0.7568	0.194
1.4720	1.3919	0.7584	0.195
1.4746	1.3944	0.7599	0.196
1.4772	1.3970	0.7615	0.197
1.4798	1.3995	0.7630	0.198
1.4823	1.4020	0.7646	0.199
1.4849	1.4045	0.7661	0.200
1.4876	1.4070	0.7677	0.201
1.4901	1.4095	0.7692	0.202
1.4928	1.4120	0.7707	0.203
1.4953	1.4145	0.7723	0.204
1.4979	1.4170	0.7738	0.205
1.5005	1.4195	0.7753	0.206
1.5030	1.4220	0.7768	0.207
1.5055	1.4245	0.7784	0.208
1.5080	1.4269	0.7799	0.209
1.5106	1.4294	0.7814	0.210
1.5132	1.4318	0.7829	0.211
1.5157	1.4343	0.7844	0.212
1.5182	1.4367	0.7859	0.213
1.5207	1.4392	0.7874	0.214
1.5233	1.4416	0.7889	0.215
1.5257	1.4440	0.7904	0.216
1.5283	1.4464	0.7918	0.217
1.5308	1.4489	0.7933	0.218
1.5333	1.4513	0.7948	0.219
1.5358	1.4537	0.7963	0.220
1.5383	1.4561	0.7978	0.221
1.5408	1.4585	0.7992	0.222
1.5433	1.4609	0.8007	0.223
1.5458	1.4633	0.8022	0.224
1.5484	1.4657	0.8036	0.225
1.5509	1.4681	0.8051	0.226
1.5534	1.4704	0.8066	0.227
1.5559	1.4728	0.8080	0.228
1.5583	1.4752	0.8095	0.229
1.5608	1.4775	0.8109	0.230
1.5633	1.4799	0.8124	0.231
1.5657	1.4823	0.8138	0.232
1.5682	1.4846	0.8152	0.233
1.5706	1.4870	0.8167	0.234
1.5730	1.4893	0.8181	0.235
1.5755	1.4916	0.8196	0.236
1.5779	1.4940	0.8210	0.237
1.5802	1.4963	0.8224	0.238
1.5827	1.4986	0.8239	0.239
1.5850	1.5010	0.8253	0.240
1.5874	1.5033	0.8267	0.241
1.5899	1.5056	0.8281	0.242
1.5923	1.5079	0.8295	0.243
1.5948	1.5102	0.8310	0.244
1.5972	1.5125	0.8324	0.245
1.5996	1.5149	0.8338	0.246
1.6020	1.5172	0.8352	0.247
1.6044	1.5194	0.8366	0.248
1.6069	1.5217	0.8380	0.249
1.6093	1.5240	0.8394	0.250
1.6117	1.5263	0.8408	0.251
1.6141	1.5286	0.8422	0.252
1.6165	1.5309	0.8436	0.253
1.6189	1.5332	0.8450	0.254
1.6213	1.5354	0.8464	0.255
1.6237	1.5377	0.8478	0.256
1.6261	1.5400	0.8492	0.257
1.6284	1.5422	0.8506	0.258
1.6307	1.5445	0.8520	0.259
1.6331	1.5468	0.8534	0.260
1.6354	1.5490	0.8547	0.261
1.6378	1.5513	0.8561	0.262
1.6402	1.5535	0.8575	0.263
1.6426	1.5558	0.8589	0.264
1.6450	1.5580	0.8603	0.265
1.6473	1.5602	0.8616	0.266
1.6496	1.5625	0.8630	0.267
1.6519	1.5647	0.8644	0.268
1.6543	1.5669	0.8657	0.269
1.6566	1.5692	0.8671	0.270
1.6590	1.5714	0.8685	0.271
1.6613	1.5736	0.8698	0.272
1.6637	1.5759	0.8712	0.273
1.6660	1.5781	0.8726	0.274
1.6683	1.5803	0.8739	0.275
1.6707	1.5825	0.8753	0.276
1.6731	1.5847	0.8766	0.277
1.6753	1.5869	0.8780	0.278
1.6777	1.5891	0.8793	0.279
1.6800	1.5913	0.8807	0.280
1.6823	1.5935	0.8821	0.281
1.6846	1.5957	0.8834	0.282
1.6870	1.5979	0.8847	0.283
1.6893	1.6001	0.8861	0.284
1.6916	1.6023	0.8874	0.285
1.6939	1.6045	0.8888	0.286
1.6962	1.6067	0.8901	0.287
1.6985	1.6089	0.8915	0.288
1.7007	1.6111	0.8928	0.289
1.7031	1.6132	0.8942	0.290
1.7054	1.6154	0.8955	0.291
1.7077	1.6176	0.8968	0.292
1.7101	1.6198	0.8982	0.293
1.7124	1.6219	0.8995	0.294
1.7147	1.6241	0.9008	0.295
1.7170	1.6263	0.9022	0.296
1.7193	1.6285	0.9035	0.297
1.7216	1.6306	0.9048	0.298
1.7238	1.6328	0.9062	0.299
1.7261	1.6349	0.9075	0.300
1.7284	1.6371	0.9088	0.301
1.7307	1.6393	0.9101	0.302
1.7330	1.6414	0.9115	0.303
1.7353	1.6436	0.9128	0.304
1.7376	1.6457	0.9141	0.305
1.7399	1.6479	0.9154	0.306
1.7421	1.6500	0.9167	0.307
1.7444	1.6522	0.9181	0.308
1.7467	1.6543	0.9194	0.309
1.7490	1.6564	0.9207	0.310
1.7513	1.6586	0.9220	0.311
1.7536	1.6607	0.9233	0.312
1.7559	1.6629	0.9247	0.313
1.7581	1.6650	0.9260	0.314
1.7605	1.6671	0.9273	0.315
1.7627	1.6693	0.9286	0.316
1.7650	1.6714	0.9299	0.317
1.7673	1.6735	0.9312	0.318
1.7696	1.6757	0.9325	0.319
1.7718	1.6778	0.9338	0.320
1.7741	1.6799	0.9351	0.321
1.7762	1.6820	0.9364	0.322
1.7785	1.6841	0.9378	0.323
1.7808	1.6863	0.9391	0.324
1.7831	1.6884	0.9404	0.325
1.7854	1.6905	0.9417	0.326
1.7876	1.6926	0.9430	0.327
1.7898	1.6947	0.9443	0.328
1.7920	1.6969	0.9456	0.329
1.7942	1.6990	0.9469	0.330
1.7964	1.7011	0.9482	0.331
1.7987	1.7032	0.9495	0.332
1.8009	1.7053	0.9508	0.333
1.8031	1.7074	0.9521	0.334
1.8054	1.7095	0.9534	0.335
1.8076	1.7116	0.9547	0.336
1.8099	1.7137	0.9560	0.337
1.8122	1.7158	0.9573	0.338
1.8144	1.7179	0.9586	0.339
1.8167	1.7200	0.9599	0.340
1.8189	1.7221	0.9612	0.341
1.8212	1.7242	0.9625	0.342
1.8235	1.7263	0.9638	0.343
1.8257	1.7284	0.9651	0.344
1.8280	1.7305	0.9663	0.345
1.8303	1.7326	0.9676	0.346
1.8325	1.7347	0.9689	0.347
1.8348	1.7368	0.9702	0.348
1.8371	1.7389	0.9715	0.349
1.8394	1.7410	0.9728	0.350
1.8417	1.7430	0.9741	0.351
1.8438	1.7451	0.9754	0.352
1.8461	1.7472	0.9767	0.353
1.8484	1.7493	0.9780	0.354
1.8506	1.7514	0.9793	0.355
1.8528	1.7535	0.9805	0.356
1.8550	1.7555	0.9818	0.357
1.8572	1.7576	0.9831	0.358
1.8595	1.7597	0.9844	0.359
1.8618	1.7618	0.9857	0.360
1.8640	1.7639	0.9870	0.361
1.8663	1.7660	0.9883	0.362
1.8686	1.7680	0.9896	0.363
1.8709	1.7701	0.9908	0.364
1.8731	1.7722	0.9921	0.365
1.8754	1.7743	0.9934	0.366
1.8776	1.7763	0.9947	0.367
1.8799	1.7784	0.9960	0.368
1.8821	1.7805	0.9973	0.369
1.8843	1.7826	0.9986	0.370
1.8865	1.7846	0.9998	0.371
1.8888	1.7867	1.0011	0.372
1.8910	1.7888	1.0024	0.373
1.8932	1.7908	1.0037	0.374
1.8955	1.7929	1.0050	0.375
1.8978	1.7950	1.0063	0.376
1.9000	1.7970	1.0076	0.377
1.9022	1.7991	1.0088	0.378
1.9045	1.8012	1.0101	0.379
1.9067	1.8032	1.0114	0.380
1.9090	1.8053	1.0127	0.381
1.9113	1.8074	1.0140	0.382
1.9135	1.8094	1.0153	0.383
1.9158	1.8115	1.0165	0.384
1.9180	1.8136	1.0178	0.385
1.9202	1.8156	1.0191	0.386
1.9225	1.8177	1.0204	0.387
1.9247	1.8198	1.0217	0.388
1.9270	1.8218	1.0230	0.389
1.9293	1.8239	1.0242	0.390
1.9316	1.8259	1.0255	0.391
1.9338	1.8280	1.0268	0.392
1.9361	1.8301	1.0281	0.393
1.9384	1.8321	1.0294	0.394
1.9406	1.8342	1.0307	0.395
1.9428	1.8362	1.0320	0.396
1.9451	1.8383	1.0332	0.397
1.9473	1.8404	1.0345	0.398
1.9496	1.8424	1.0358	0.399
1.9518	1.8445	1.0371	0.400
1.9541	1.8465	1.0384	0.401
1.9564	1.8486	1.0397	0.402
1.9586	1.8506	1.0409	0.403
1.9609	1.8527	1.0422	0.404
1.9632	1.8548	1.0435	0.405
1.9654	1.8568	1.0448	0.406
1.9677	1.8589	1.0461	0.407
1.9700	1.8609	1.0474	0.408
1.9723	1.8630	1.0487	0.409
1.9746	1.8650	1.0499	0.410
1.9769	1.8671	1.0512	0.411
1.9792	1.8691	1.0525	0.412
1.9816	1.8712	1.0538	0.413
1.9838	1.8733	1.0551	0.414
1.9861	1.8753	1.0564	0.415
1.9883	1.8774	1.0577	0.416
1.9906	1.8794	1.0590	0.417
1.9929	1.8815	1.0602	0.418
1.9952	1.8835	1.0615	0.419
1.9975	1.8856	1.0628	0.420
1.9999	1.8876	1.0641	0.421
2.0022	1.8897	1.0654	0.422
2.0045	1.8918	1.0667	0.423
2.0068	1.8938	1.0680	0.424
2.0091	1.8959	1.0693	0.425
2.0113	1.8979	1.0706	0.426
2.0137	1.9000	1.0718	0.427
2.0160	1.9020	1.0731	0.428
2.0182	1.9041	1.0744	0.429
2.0206	1.9061	1.0757	0.430
2.0229	1.9082	1.0770	0.431
2.0251	1.9102	1.0783	0.432
2.0274	1.9123	1.0796	0.433
2.0298	1.9144	1.0809	0.434
2.0321	1.9164	1.0822	0.435
2.0343	1.9185	1.0835	0.436
2.0365	1.9205	1.0848	0.437
2.0389	1.9226	1.0861	0.438
2.0412	1.9246	1.0874	0.439
2.0435	1.9267	1.0887	0.440
2.0458	1.9287	1.0900	0.441
2.0482	1.9308	1.0913	0.442
2.0505	1.9329	1.0926	0.443
2.0527	1.9349	1.0939	0.444
2.0550	1.9370	1.0952	0.445
2.0573	1.9390	1.0965	0.446
2.0596	1.9411	1.0978	0.447
2.0619	1.9431	1.0991	0.448
2.0642	1.9452	1.1004	0.449
2.0665	1.9473	1.1017	0.450
2.0688	1.9493	1.1030	0.451
2.0712	1.9514	1.1043	0.452
2.0736	1.9534	1.1056	0.453
2.0759	1.9555	1.1069	0.454
2.0783	1.9576	1.1082	0.455
2.0806	1.9596	1.1095	0.456
2.0828	1.9617	1.1108	0.457
2.0852	1.9637	1.1121	0.458
2.0876	1.9658	1.1134	0.459
2.0899	1.9679	1.1147	0.460
2.0923	1.9699	1.1160	0.461
2.0946	1.9720	1.1174	0.462
2.0969	1.9741	1.1187	0.463
2.0992	1.9761	1.1200	0.464
2.1016	1.9782	1.1213	0.465
2.1040	1.9802	1.1226	0.466
2.1064	1.9823	1.1239	0.467
2.1087	1.9844	1.1252	0.468
2.1111	1.9864	1.1266	0.469
2.1135	1.9885	1.1279	0.470
2.1158	1.9906	1.1292	0.471
2.1182	1.9926	1.1305	0.472
2.1205	1.9947	1.1318	0.473
2.1229	1.9968	1.1331	0.474
2.1253	1.9988	1.1345	0.475
2.1276	2.0009	1.1358	0.476
2.1300	2.0030	1.1371	0.477
2.1325	2.0051	1.1384	0.478
2.1349	2.0071	1.1398	0.479
2.1372	2.0092	1.1411	0.480
2.1396	2.0113	1.1424	0.481
2.1419	2.0133	1.1437	0.482
2.1444	2.0154	1.1451	0.483
2.1467	2.0175	1.1464	0.484
2.1492	2.0196	1.1477	0.485
2.1516	2.0216	1.1491	0.486
2.1539	2.0237	1.1504	0.487
2.1563	2.0258	1.1517	0.488
2.1587	2.0279	1.1530	0.489
2.1611	2.0300	1.1544	0.490
2.1635	2.0320	1.1557	0.491
2.1659	2.0341	1.1571	0.492
2.1684	2.0362	1.1584	0.493
2.1708	2.0383	1.1597	0.494
2.1732	2.0404	1.1611	0.495
2.1756	2.0424	1.1624	0.496
2.1780	2.0445	1.1638	0.497
2.1804	2.0466	1.1651	0.498
2.1829	2.0487	1.1664	0.499
2.1852	2.0508	1.1678	0.500
2.1877	2.0529	1.1691	0.501
2.1901	2.0550	1.1705	0.502
2.1925	2.0571	1.1718	0.503
2.1950	2.0591	1.1732	0.504
2.1974	2.0612	1.1745	0.505
2.1998	2.0633	1.1759	0.506
2.2022	2.0654	1.1772	0.507
2.2046	2.0675	1.1786	0.508
2.2070	2.0696	1.1799	0.509
2.2094	2.0717	1.1813	0.510
2.2119	2.0738	1.1827	0.511
2.2143	2.0759	1.1840	0.512
2.2168	2.0780	1.1854	0.513
2.2192	2.0801	1.1867	0.514
2.2216	2.0822	1.1881	0.515
2.2240	2.0843	1.1895	0.516
2.2264	2.0864	1.1908	0.517
2.2289	2.0885	1.1922	0.518
2.2314	2.0906	1.1936	0.519
2.2338	2.0927	1.1949	0.520
2.2363	2.0948	1.1963	0.521
2.2388	2.0969	1.1977	0.522
2.2413	2.0990	1.1990	0.523
2.2437	2.1011	1.2004	0.524
2.2462	2.1033	1.2018	0.525
2.2487	2.1054	1.2032	0.526
2.2513	2.1075	1.2046	0.527
2.2537	2.1096	1.2059	0.528
2.2561	2.1117	1.2073	0.529
2.2587	2.1138	1.2087	0.530
2.2612	2.1159	1.2101	0.531
2.2637	2.1181	1.2115	0.532
2.2662	2.1202	1.2129	0.533
2.2688	2.1223	1.2142	0.534
2.2713	2.1244	1.2156	0.535
2.2738	2.1265	1.2170	0.536
2.2763	2.1287	1.2184	0.537
2.2787	2.1308	1.2198	0.538
2.2812	2.1329	1.2212	0.539
2.2837	2.1351	1.2226	0.540
2.2861	2.1372	1.2240	0.541
2.2886	2.1393	1.2254	0.542
2.2911	2.1414	1.2268	0.543
2.2936	2.1436	1.2282	0.544
2.2961	2.1457	1.2296	0.545
2.2987	2.1479	1.2310	0.546
2.3012	2.1500	1.2324	0.547
2.3039	2.1521	1.2338	0.548
2.3064	2.1543	1.2353	0.549
2.3090	2.1564	1.2367	0.550
2.3116	2.1586	1.2381	0.551
2.3142	2.1607	1.2395	0.552
2.3167	2.1628	1.2409	0.553
2.3192	2.1650	1.2423	0.554
2.3218	2.1671	1.2438	0.555
2.3244	2.1693	1.2452	0.556
2.3270	2.1714	1.2466	0.557
2.3296	2.1736	1.2480	0.558
2.3322	2.1758	1.2495	0.559
2.3349	2.1779	1.2509	0.560
2.3375	2.1801	1.2523	0.561
2.3401	2.1822	1.2538	0.562
2.3426	2.1844	1.2552	0.563
2.3453	2.1865	1.2566	0.564
2.3479	2.1887	1.2581	0.565
2.3504	2.1909	1.2595	0.566
2.3531	2.1930	1.2610	0.567
2.3558	2.1952	1.2624	0.568
2.3584	2.1974	1.2639	0.569
2.3610	2.1996	1.2653	0.570
2.3636	2.2017	1.2668	0.571
2.3663	2.2039	1.2682	0.572
2.3689	2.2061	1.2697	0.573
2.3715	2.2083	1.2711	0.574
2.3741	2.2104	1.2726	0.575
2.3768	2.2126	1.2741	0.576
2.3795	2.2148	1.2755	0.577
2.3821	2.2170	1.2770	0.578
2.3849	2.2192	1.2785	0.579
2.3875	2.2214	1.2799	0.580
2.3902	2.2236	1.2814	0.581
2.3929	2.2257	1.2829	0.582
2.3956	2.2279	1.2843	0.583
2.3982	2.2301	1.2858	0.584
2.4009	2.2323	1.2873	0.585
2.4036	2.2345	1.2888	0.586
2.4063	2.2367	1.2903	0.587
2.4090	2.2389	1.2918	0.588
2.4118	2.2411	1.2932	0.589
2.4145	2.2433	1.2947	0.590
2.4172	2.2456	1.2962	0.591
2.4200	2.2478	1.2977	0.592
2.4227	2.2500	1.2992	0.593
2.4254	2.2522	1.3007	0.594
2.4280	2.2544	1.3022	0.595
2.4308	2.2566	1.3037	0.596
2.4336	2.2588	1.3052	0.597
2.4364	2.2611	1.3068	0.598
2.4391	2.2633	1.3083	0.599
2.4419	2.2655	1.3098	0.600
2.4447	2.2677	1.3113	0.601
2.4475	2.2700	1.3128	0.602
2.4503	2.2722	1.3143	0.603
2.4531	2.2744	1.3159	0.604
2.4560	2.2767	1.3174	0.605
2.4587	2.2789	1.3189	0.606
2.4614	2.2812	1.3204	0.607
2.4643	2.2834	1.3220	0.608
2.4671	2.2856	1.3235	0.609
2.4700	2.2879	1.3251	0.610
2.4728	2.2901	1.3266	0.611
2.4756	2.2924	1.3281	0.612
2.4785	2.2946	1.3297	0.613
2.4814	2.2969	1.3312	0.614
2.4842	2.2992	1.3328	0.615
2.4870	2.3014	1.3343	0.616
2.4898	2.3037	1.3359	0.617
2.4926	2.3059	1.3375	0.618
2.4955	2.3082	1.3390	0.619
2.4983	2.3105	1.3406	0.620
2.5012	2.3128	1.3422	0.621
2.5040	2.3150	1.3437	0.622
2.5069	2.3173	1.3453	0.623
2.5097	2.3196	1.3469	0.624
2.5126	2.3219	1.3485	0.625
2.5155	2.3241	1.3500	0.626
2.5184	2.3264	1.3516	0.627
2.5212	2.3287	1.3532	0.628
2.5242	2.3310	1.3548	0.629
2.5271	2.3333	1.3564	0.630
2.5300	2.3356	1.3580	0.631
2.5330	2.3379	1.3596	0.632
2.5359	2.3402	1.3612	0.633
2.5389	2.3425	1.3628	0.634
2.5419	2.3448	1.3644	0.635
2.5448	2.3471	1.3660	0.636
2.5477	2.3494	1.3676	0.637
2.5507	2.3517	1.3693	0.638
2.5537	2.3540	1.3709	0.639
2.5566	2.3564	1.3725	0.640
2.5596	2.3587	1.3741	0.641
2.5627	2.3610	1.3758	0.642
2.5657	2.3633	1.3774	0.643
2.5687	2.3656	1.3790	0.644
2.5717	2.3680	1.3807	0.645
2.5746	2.3703	1.3823	0.646
2.5777	2.3726	1.3840	0.647
2.5808	2.3750	1.3856	0.648
2.5838	2.3773	1.3873	0.649
2.5868	2.3797	1.3889	0.650
2.5899	2.3820	1.3906	0.651
2.5931	2.3844	1.3923	0.652
2.5961	2.3867	1.3939	0.653
2.5992	2.3891	1.3956	0.654
2.6022	2.3914	1.3973	0.655
2.6052	2.3938	1.3989	0.656
2.6084	2.3962	1.4006	0.657
2.6116	2.3985	1.4023	0.658
2.6147	2.4009	1.4040	0.659
2.6178	2.4033	1.4057	0.660
2.6209	2.4056	1.4074	0.661
2.6240	2.4080	1.4091	0.662
2.6271	2.4104	1.4108	0.663
2.6303	2.4128	1.4125	0.664
2.6335	2.4152	1.4142	0.665
2.6366	2.4176	1.4159	0.666
2.6398	2.4200	1.4176	0.667
2.6429	2.4224	1.4194	0.668
2.6460	2.4248	1.4211	0.669
2.6492	2.4272	1.4228	0.670
2.6523	2.4296	1.4246	0.671
2.6555	2.4320	1.4263	0.672
2.6588	2.4344	1.4280	0.673
2.6620	2.4368	1.4298	0.674
2.6652	2.4392	1.4315	0.675
2.6684	2.4416	1.4333	0.676
2.6715	2.4441	1.4350	0.677
2.6747	2.4465	1.4368	0.678
2.6780	2.4489	1.4386	0.679
2.6812	2.4514	1.4403	0.680
2.6845	2.4538	1.4421	0.681
2.6877	2.4562	1.4439	0.682
2.6910	2.4587	1.4457	0.683
2.6943	2.4611	1.4475	0.684
2.6977	2.4636	1.4492	0.685
2.7010	2.4660	1.4510	0.686
2.7042	2.4685	1.4528	0.687
2.7076	2.4710	1.4546	0.688
2.7109	2.4734	1.4565	0.689
2.7142	2.4759	1.4583	0.690
2.7175	2.4784	1.4601	0.691
2.7208	2.4808	1.4619	0.692
2.7241	2.4833	1.4637	0.693
2.7275	2.4858	1.4656	0.694
2.7309	2.4883	1.4674	0.695
2.7342	2.4908	1.4692	0.696
2.7376	2.4933	1.4711	0.697
2.7410	2.4958	1.4729	0.698
2.7443	2.4983	1.4748	0.699
2.7477	2.5008	1.4767	0.700
2.7511	2.5033	1.4785	0.701
2.7547	2.5058	1.4804	0.702
2.7581	2.5083	1.4823	0.703
2.7616	2.5108	1.4841	0.704
2.7650	2.5134	1.4860	0.705
2.7685	2.5159	1.4879	0.706
2.7721	2.5184	1.4898	0.707
2.7756	2.5210	1.4917	0.708
2.7792	2.5235	1.4936	0.709
2.7826	2.5260	1.4955	0.710
2.7861	2.5286	1.4974	0.711
2.7896	2.5311	1.4994	0.712
2.7932	2.5337	1.5013	0.713
2.7968	2.5363	1.5032	0.714
2.8003	2.5388	1.5052	0.715
2.8038	2.5414	1.5071	0.716
2.8073	2.5440	1.5090	0.717
2.8109	2.5465	1.5110	0.718
2.8145	2.5491	1.5130	0.719
2.8181	2.5517	1.5149	0.720
2.8218	2.5543	1.5169	0.721
2.8254	2.5569	1.5189	0.722
2.8291	2.5595	1.5208	0.723
2.8328	2.5621	1.5228	0.724
2.8364	2.5647	1.5248	0.725
2.8401	2.5673	1.5268	0.726
2.8438	2.5699	1.5288	0.727
2.8474	2.5725	1.5308	0.728
2.8512	2.5752	1.5329	0.729
2.8548	2.5778	1.5349	0.730
2.8585	2.5804	1.5369	0.731
2.8622	2.5831	1.5389	0.732
2.8659	2.5857	1.5410	0.733
2.8697	2.5884	1.5430	0.734
2.8735	2.5910	1.5451	0.735
2.8773	2.5937	1.5472	0.736
2.8811	2.5963	1.5492	0.737
2.8849	2.5990	1.5513	0.738
2.8887	2.6017	1.5534	0.739
2.8924	2.6043	1.5555	0.740
2.8962	2.6070	1.5576	0.741
2.9001	2.6097	1.5597	0.742
2.9038	2.6124	1.5618	0.743
2.9077	2.6151	1.5639	0.744
2.9116	2.6178	1.5660	0.745
2.9155	2.6205	1.5681	0.746
2.9194	2.6232	1.5703	0.747
2.9233	2.6259	1.5724	0.748
2.9271	2.6286	1.5745	0.749
2.9311	2.6314	1.5767	0.750
2.9351	2.6341	1.5789	0.751
2.9391	2.6368	1.5810	0.752
2.9432	2.6396	1.5832	0.753
2.9471	2.6423	1.5854	0.754
2.9513	2.6451	1.5876	0.755
2.9553	2.6478	1.5898	0.756
2.9593	2.6506	1.5920	0.757
2.9634	2.6533	1.5942	0.758
2.9675	2.6561	1.5964	0.759
2.9716	2.6589	1.5987	0.760
2.9757	2.6617	1.6009	0.761
2.9799	2.6645	1.6032	0.762
2.9841	2.6673	1.6054	0.763
2.9881	2.6701	1.6077	0.764
2.9923	2.6729	1.6099	0.765
2.9965	2.6757	1.6122	0.766
3.0007	2.6785	1.6145	0.767
3.0048	2.6813	1.6168	0.768
3.0090	2.6842	1.6191	0.769
3.0133	2.6870	1.6214	0.770
3.0176	2.6898	1.6238	0.771
3.0220	2.6927	1.6261	0.772
3.0262	2.6955	1.6284	0.773
3.0305	2.6984	1.6308	0.774
3.0348	2.7013	1.6331	0.775
3.0391	2.7041	1.6355	0.776
3.0435	2.7070	1.6379	0.777
3.0479	2.7099	1.6403	0.778
3.0523	2.7128	1.6427	0.779
3.0566	2.7157	1.6451	0.780
3.0611	2.7186	1.6475	0.781
3.0655	2.7215	1.6499	0.782
3.0698	2.7244	1.6523	0.783
3.0743	2.7273	1.6548	0.784
3.0786	2.7303	1.6572	0.785
3.0831	2.7332	1.6597	0.786
3.0877	2.7361	1.6622	0.787
3.0922	2.7391	1.6646	0.788
3.0968	2.7420	1.6671	0.789
3.1012	2.7450	1.6696	0.790
3.1059	2.7480	1.6721	0.791
3.1105	2.7509	1.6747	0.792
3.1152	2.7539	1.6772	0.793
3.1199	2.7569	1.6798	0.794
3.1247	2.7599	1.6823	0.795
3.1293	2.7629	1.6849	0.796
3.1340	2.7659	1.6875	0.797
3.1386	2.7689	1.6900	0.798
3.1434	2.7720	1.6926	0.799
3.1482	2.7750	1.6953	0.800
3.1530	2.7780	1.6979	0.801
3.1578	2.7811	1.7005	0.802
3.1627	2.7841	1.7032	0.803
3.1677	2.7872	1.7058	0.804
3.1724	2.7903	1.7085	0.805
3.1774	2.7933	1.7112	0.806
3.1823	2.7964	1.7139	0.807
3.1873	2.7995	1.7166	0.808
3.1923	2.8026	1.7193	0.809
3.1972	2.8057	1.7221	0.810
3.2023	2.8089	1.7248	0.811
3.2073	2.8120	1.7276	0.812
3.2123	2.8151	1.7303	0.813
3.2174	2.8182	1.7331	0.814
3.2226	2.8214	1.7359	0.815
3.2277	2.8246	1.7387	0.816
3.2329	2.8277	1.7416	0.817
3.2380	2.8309	1.7444	0.818
3.2430	2.8341	1.7473	0.819
3.2482	2.8373	1.7501	0.820
3.2534	2.8405	1.7530	0.821
3.2587	2.8437	1.7559	0.822
3.2640	2.8469	1.7588	0.823
3.2694	2.8501	1.7618	0.824
3.2747	2.8534	1.7647	0.825
3.2802	2.8566	1.7677	0.826
3.2858	2.8598	1.7706	0.827
3.2914	2.8631	1.7736	0.828
3.2970	2.8664	1.7766	0.829
3.3026	2.8697	1.7797	0.830
3.3080	2.8729	1.7827	0.831
3.3135	2.8762	1.7858	0.832
3.3189	2.8796	1.7888	0.833
3.3246	2.8829	1.7919	0.834
3.3302	2.8862	1.7950	0.835
3.3360	2.8895	1.7982	0.836
3.3418	2.8929	1.8013	0.837
3.3477	2.8962	1.8045	0.838
3.3535	2.8996	1.8076	0.839
3.3593	2.9030	1.8108	0.840
3.3651	2.9064	1.8140	0.841
3.3711	2.9098	1.8173	0.842
3.3770	2.9132	1.8205	0.843
3.3830	2.9166	1.8238	0.844
3.3890	2.9200	1.8271	0.845
3.3950	2.9235	1.8304	0.846
3.4009	2.9269	1.8337	0.847
3.4070	2.9304	1.8371	0.848
3.4134	2.9338	1.8404	0.849
3.4196	2.9373	1.8438	0.850
3.4258	2.9408	1.8472	0.851
3.4321	2.9443	1.8507	0.852
3.4386	2.9478	1.8541	0.853
3.4451	2.9514	1.8576	0.854
3.4513	2.9549	1.8611	0.855
3.4577	2.9585	1.8646	0.856
3.4642	2.9620	1.8682	0.857
3.4707	2.9656	1.8717	0.858
3.4772	2.9692	1.8753	0.859
3.4838	2.9728	1.8789	0.860
3.4903	2.9764	1.8826	0.861
3.4969	2.9800	1.8862	0.862
3.5035	2.9837	1.8899	0.863
3.5103	2.9873	1.8937	0.864
3.5171	2.9910	1.8974	0.865
3.5240	2.9946	1.9012	0.866
3.5311	2.9983	1.9049	0.867
3.5380	3.0020	1.9088	0.868
3.5450	3.0057	1.9126	0.869
3.5519	3.0095	1.9165	0.870
3.5588	3.0132	1.9204	0.871
3.5660	3.0170	1.9243	0.872
3.5732	3.0207	1.9283	0.873
3.5804	3.0245	1.9323	0.874
3.5876	3.0283	1.9363	0.875
3.5951	3.0321	1.9403	0.876
3.6025	3.0359	1.9444	0.877
3.6100	3.0398	1.9485	0.878
3.6173	3.0436	1.9527	0.879
3.6250	3.0475	1.9568	0.880
3.6327	3.0514	1.9610	0.881
3.6404	3.0553	1.9653	0.882
3.6482	3.0592	1.9696	0.883
3.6560	3.0631	1.9739	0.884
3.6640	3.0671	1.9782	0.885
3.6721	3.0710	1.9826	0.886
3.6800	3.0750	1.9870	0.887
3.6883	3.0790	1.9915	0.888
3.6965	3.0830	1.9960	0.889
3.7045	3.0870	2.0005	0.890
3.7127	3.0911	2.0051	0.891
3.7210	3.0951	2.0097	0.892
3.7296	3.0992	2.0144	0.893
3.7380	3.1033	2.0190	0.894
3.7467	3.1074	2.0238	0.895
3.7554	3.1115	2.0286	0.896
3.7640	3.1157	2.0334	0.897
3.7729	3.1199	2.0383	0.898
3.7817	3.1240	2.0432	0.899
3.7907	3.1282	2.0481	0.900
3.7998	3.1325	2.0532	0.901
3.8088	3.1367	2.0582	0.902
3.8181	3.1410	2.0633	0.903
3.8274	3.1452	2.0685	0.904
3.8369	3.1495	2.0737	0.905
3.8464	3.1539	2.0790	0.906
3.8561	3.1582	2.0843	0.907
3.8658	3.1626	2.0897	0.908
3.8757	3.1669	2.0951	0.909
3.8854	3.1713	2.1006	0.910
3.8953	3.1758	2.1061	0.911
3.9053	3.1802	2.1117	0.912
3.9157	3.1847	2.1174	0.913
3.9260	3.1892	2.1231	0.914
3.9364	3.1937	2.1289	0.915
3.9467	3.1982	2.1348	0.916
3.9577	3.2028	2.1407	0.917
3.9686	3.2074	2.1467	0.918
3.9794	3.2120	2.1528	0.919
3.9904	3.2166	2.1590	0.920
4.0015	3.2213	2.1652	0.921
4.0128	3.2259	2.1715	0.922
4.0242	3.2306	2.1779	0.923
4.0359	3.2354	2.1843	0.924
4.0477	3.2401	2.1909	0.925
4.0596	3.2449	2.1975	0.926
4.0715	3.2497	2.2042	0.927
4.0837	3.2546	2.2110	0.928
4.0962	3.2594	2.2179	0.929
4.1087	3.2643	2.2249	0.930
4.1216	3.2693	2.2320	0.931
4.1347	3.2742	2.2392	0.932
4.1479	3.2792	2.2465	0.933
4.1615	3.2842	2.2539	0.934
4.1753	3.2892	2.2614	0.935
4.1890	3.2943	2.2690	0.936
4.2028	3.2994	2.2768	0.937
4.2171	3.3046	2.2846	0.938
4.2315	3.3097	2.2926	0.939
4.2458	3.3149	2.3007	0.940
4.2603	3.3202	2.3090	0.941
4.2753	3.3254	2.3174	0.942
4.2906	3.3308	2.3259	0.943
4.3062	3.3361	2.3346	0.944
4.3219	3.3415	2.3434	0.945
4.3382	3.3469	2.3524	0.946
4.3546	3.3523	2.3615	0.947
4.3713	3.3578	2.3709	0.948
4.3882	3.3634	2.3804	0.949
4.4051	3.3689	2.3901	0.950
4.4226	3.3745	2.3999	0.951
4.4404	3.3802	2.4100	0.952
4.4586	3.3859	2.4203	0.953
4.4775	3.3916	2.4308	0.954
4.4967	3.3974	2.4415	0.955
4.5163	3.4032	2.4525	0.956
4.5363	3.4091	2.4637	0.957
4.5572	3.4150	2.4752	0.958
4.5786	3.4210	2.4869	0.959
4.6003	3.4270	2.4990	0.960
4.6223	3.4331	2.5113	0.961
4.6440	3.4392	2.5239	0.962
4.6665	3.4454	2.5369	0.963
4.6899	3.4516	2.5502	0.964
4.7141	3.4579	2.5639	0.965
4.7390	3.4642	2.5780	0.966
4.7644	3.4706	2.5925	0.967
4.7908	3.4771	2.6074	0.968
4.8183	3.4836	2.6228	0.969
4.8466	3.4902	2.6387	0.970
4.8766	3.4968	2.6551	0.971
4.9064	3.5035	2.6721	0.972
4.9379	3.5103	2.6897	0.973
4.9699	3.5172	2.7079	0.974
5.0029	3.5241	2.7269	0.975
5.0378	3.5311	2.7466	0.976
5.0742	3.5381	2.7671	0.977
5.1124	3.5453	2.7885	0.978
5.1512	3.5525	2.8109	0.979
5.1931	3.5598	2.8344	0.980
5.2361	3.5672	2.8590	0.981
5.2828	3.5747	2.8849	0.982
5.3295	3.5823	2.9123	0.983
5.3811	3.5899	2.9413	0.984
5.4357	3.5977	2.9721	0.985
5.4930	3.6056	3.0050	0.986
5.5536	3.6136	3.0402	0.987
5.6210	3.6216	3.0782	0.988
5.6931	3.6298	3.1193	0.989
5.7722	3.6381	3.1641	0.990
5.8581	3.6466	3.2135	0.991
5.9562	3.6552	3.2684	0.992
6.0654	3.6639	3.3302	0.993
6.1958	3.6727	3.4008	0.994
6.3405	3.6817	3.4833	0.995
6.5221	3.6908	3.5823	0.996
6.7451	3.7001	3.7062	0.997
7.0191	3.7096	3.8716	0.998
7.3395	3.7193	4.1202	0.999
7.7574	3.7291	4.6186	1.000
